The JWST Early Release Science Program for Direct Observations of Exoplanetary Systems VIII: patchy forsterite and enstatite clouds in the atmosphere of VHS 1256 b, retrieval lessons learned and outlook to the future

JWST defines a new era for the data-driven approach of retrieval modelling, which has become a cornerstone tool for the statistical inference of exoplanetary and brown dwarf properties. The Early Release Science program #1386 observations of VHS 1256 b represent a huge jump in data quality, data quantity and spectral coverage for such objects. VHS 1256 b is a young, planetary mass and extremely variable companion that populates the enigmatic L/T cohort of substellar atmospheres. In this first retrieval analysis of the full 1 - 18 micron dataset, we apply the Brewster retrieval framework to the NIRSpec and MIRI spectroscopic observations of VHS 1256 b, exploring a variety of cloud species and structures. Using Delta(BIC) we find that the data is best described by a forsterite (Mg$_{2}$SiO$_{4}$) and enstatite (MgSiO$_{3}$) cloud combination. Our analysis shows a strong preference for patchy silicate cloud coverage, which aligns with VHS 1256 b's extensive and well documented spectral variability. Our retrieval is able to place constraints on the abundances of H$_{2}$O, CO, CO$_{2}$, CH$_{4}$ as well as NH$_{3}$. We also show that the retrieved parameters are sensitive to the data used and the relative signal-to-noise ratios between data from different instruments. We conclude with the next steps for the wider retrieval community to better understand young and cloudy exoplanetary atmospheres.

==> figures/Niall_runs_VHS1256b_PatchyForsSlabEntsSlab_FeDeck_10052025_V2_data_nirspec_inflated_x10_emcee_initialisations_tweaked_MEDIAN_SPEC.dat <==
1.000608582519262990e+00 1.822301138890470727e-16 1.702687448092239327e-16 1.971929963898265158e-16
1.001720369833173363e+00 1.796412626658515620e-16 1.639922013872316497e-16 1.967002095683484107e-16
1.002833392466321305e+00 1.795763295140809319e-16 1.608199923512024868e-16 1.966790235862181546e-16
1.003947651791283979e+00 1.834729987883991642e-16 1.645088275116697417e-16 1.985549674549845990e-16
1.005063149182163107e+00 1.884678690232636588e-16 1.734407892338141322e-16 2.008070810622543941e-16
1.006179886014587632e+00 1.926428015659570586e-16 1.816997492081803190e-16 2.036746246900342352e-16
1.007297863665715054e+00 1.961741094695723829e-16 1.865747352984479496e-16 2.068386321252569510e-16
1.008417083514232537e+00 1.984091091008517708e-16 1.901028842266981395e-16 2.097163102492836281e-16
1.009537546940359354e+00 2.006353205929185768e-16 1.928114731885529048e-16 2.114149006327587655e-16
1.010659255325848660e+00 2.036780547778383970e-16 1.955037375548956858e-16 2.132425278026612808e-16
1.011782210053988385e+00 2.053512492039908028e-16 1.975887067842770843e-16 2.146777935068324402e-16
1.012906412509603893e+00 2.076461767426794101e-16 1.994480872323280474e-16 2.158797298694257153e-16
1.014031864079059098e+00 2.078436400612924969e-16 2.000037620662669773e-16 2.162440185330126956e-16
1.015158566150258013e+00 2.088410129683398391e-16 2.005370604046860018e-16 2.160046278760240001e-16
1.016286520112647196e+00 2.097583269412848127e-16 2.024402188610897120e-16 2.165480526787559985e-16
1.017415727357216859e+00 2.123613732030354645e-16 2.046569015170848806e-16 2.188970725824801425e-16
1.018546189276502645e+00 2.148893238370323619e-16 2.061121710046356761e-16 2.210146184508555115e-16
1.019677907264587624e+00 2.155212922684411605e-16 2.074499804248112632e-16 2.220987924825263566e-16
1.020810882717103851e+00 2.159487953964364851e-16 2.084792135849960658e-16 2.236133273716045960e-16
1.021945117031233918e+00 2.171830306415200367e-16 2.100613948031483408e-16 2.248114247025285777e-16
1.023080611605713175e+00 2.209069365324497575e-16 2.135157536980421615e-16 2.269013166675078474e-16
1.024217367840830617e+00 2.243835988378286695e-16 2.167093823012497124e-16 2.295538854115308304e-16
1.025355387138431551e+00 2.266757847566676072e-16 2.189558243283146689e-16 2.318706548362425235e-16
1.026494670901918704e+00 2.281672053050283811e-16 2.202876544256326224e-16 2.342778337317657052e-16
1.027635220536254224e+00 2.303397416537173265e-16 2.224987903353671917e-16 2.370144195590983161e-16
1.028777037447961229e+00 2.330253072519007001e-16 2.245536978974784092e-16 2.391895756214248085e-16
1.029920123045125591e+00 2.363263044068380427e-16 2.277795898536792694e-16 2.411109248398599724e-16
1.031064478737397927e+00 2.395500427472732921e-16 2.308847207936800613e-16 2.439445308709709211e-16
1.032210105935994937e+00 2.417210390480739247e-16 2.332165404433962352e-16 2.461954077635267513e-16
1.033357006053701621e+00 2.418187189063653332e-16 2.324532799132381309e-16 2.469944808210090856e-16
1.034505180504872390e+00 2.417019148407499011e-16 2.321774107796103583e-16 2.478837903926771153e-16
1.035654630705433288e+00 2.429309761407346857e-16 2.332635025345048039e-16 2.494002536034799568e-16
1.036805358072883765e+00 2.450745237916627327e-16 2.353038788345316123e-16 2.511173267251880805e-16
1.037957364026298013e+00 2.468359353813113268e-16 2.371803560649950343e-16 2.525535327955555998e-16
1.039110649986327184e+00 2.480040792374509505e-16 2.379739242205514703e-16 2.532689699385822577e-16
1.040265217375200946e+00 2.488799394945647132e-16 2.400677774053249865e-16 2.534655309094638054e-16
1.041421067616729035e+00 2.495950285668826655e-16 2.417723410468328227e-16 2.549934956798705906e-16
1.042578202136303256e+00 2.506711063782411600e-16 2.432739337918934332e-16 2.563740388020453697e-16
1.043736622360899258e+00 2.530278613462867174e-16 2.453927542359755686e-16 2.582896389946618751e-16
1.044896329719078087e+00 2.560712219789241557e-16 2.499426647452265614e-16 2.602000627365462596e-16
1.046057325640988189e+00 2.588705070935945513e-16 2.540607959273792452e-16 2.623320114500647375e-16
1.047219611558366958e+00 2.604043243742927483e-16 2.550628249691248532e-16 2.641715861634029140e-16
1.048383188904542962e+00 2.610747578795002261e-16 2.554601043485205965e-16 2.649887544974551447e-16
1.049548059114436827e+00 2.618050950692357617e-16 2.571894712182423737e-16 2.661275323726740516e-16
1.050714223624563903e+00 2.631447727410662792e-16 2.583965689774184371e-16 2.670546114551093857e-16
1.051881683873035600e+00 2.639770792959468044e-16 2.589206241018626414e-16 2.680262948483318918e-16
1.053050441299561157e+00 2.646069436012546877e-16 2.587918126824501953e-16 2.686674450328520649e-16
1.054220497345449647e+00 2.651895373893507806e-16 2.589656497889612581e-16 2.693161690148900312e-16
1.055391853453611306e+00 2.659283809021766919e-16 2.596470875739386710e-16 2.703354941162478975e-16
1.056564511068559753e+00 2.668194006929706955e-16 2.603278913676973242e-16 2.712787886968740278e-16
1.057738471636413768e+00 2.675358574551838861e-16 2.606253686843289591e-16 2.726737378861597084e-16
1.058913736604898626e+00 2.688121859370280882e-16 2.624883092545521418e-16 2.737621407220952627e-16
1.060090307423348532e+00 2.704226174869258003e-16 2.640042384859680839e-16 2.751183746992798315e-16
1.061268185542707743e+00 2.720821089343917899e-16 2.664419652009278402e-16 2.767635643152098988e-16
1.062447372415532998e+00 2.736391329280317893e-16 2.688847746940014672e-16 2.781060482677866031e-16
1.063627869495994638e+00 2.749748466828054042e-16 2.707805538250295300e-16 2.792770680102916958e-16
1.064809678239879043e+00 2.757318499115045068e-16 2.717487758236995683e-16 2.796121071320560323e-16
1.065992800104589966e+00 2.762973483958480527e-16 2.723834864323833732e-16 2.804210912314623897e-16
1.067177236549150532e+00 2.784116552174996699e-16 2.739576569100092982e-16 2.822906972620276049e-16
1.068362989034205235e+00 2.808211600466734325e-16 2.765574885315373573e-16 2.843516897124456231e-16
1.069550059022021049e+00 2.826215096566118255e-16 2.786477862630602392e-16 2.861182655437704696e-16
1.070738447976489871e+00 2.842817353237007301e-16 2.800380907109232814e-16 2.878917769973506063e-16
1.071928157363130518e+00 2.860876830805118968e-16 2.818843387278985973e-16 2.897164854074822983e-16
1.073119188649089617e+00 2.879954346371306686e-16 2.840759857537656731e-16 2.916532308346887208e-16
1.074311543303144267e+00 2.900280180413170565e-16 2.857470146875717902e-16 2.932405275941504622e-16
1.075505222795703375e+00 2.915870279054398583e-16 2.872381361255399848e-16 2.945497508197920126e-16
1.076700228598809650e+00 2.926566967243591805e-16 2.884873742008663107e-16 2.956138431963594539e-16
1.077896562186141605e+00 2.937746177667038100e-16 2.898046829411146894e-16 2.970305842930215353e-16
1.079094225033015109e+00 2.950438687224443505e-16 2.913028448684128742e-16 2.981795526589935126e-16
1.080293218616385165e+00 2.968310636492688119e-16 2.928314598234988322e-16 3.003092953324667809e-16
1.081493544414847907e+00 2.985754310018911623e-16 2.944712486609749293e-16 3.020854566544982147e-16
1.082695203908642156e+00 3.001793474100901184e-16 2.962324299949315587e-16 3.034744333935543037e-16
1.083898198579651861e+00 3.015711264754083083e-16 2.976439459799303336e-16 3.048772709783493716e-16
1.085102529911406988e+00 3.025983882837224831e-16 2.984681504686308417e-16 3.060006717643951139e-16
1.086308199389086404e+00 3.032152310352438553e-16 2.990815067016685191e-16 3.066043412035385576e-16
1.087515208499518771e+00 3.038344919787163539e-16 2.997928549238783886e-16 3.072078737975178794e-16
1.088723558731184982e+00 3.042795370571179774e-16 3.000453347414476989e-16 3.076360853038497658e-16
1.089933251574219719e+00 3.035903450973213812e-16 2.991178328785771714e-16 3.071866267029713610e-16
1.091144288520413230e+00 3.014561771764323995e-16 2.969806591043705927e-16 3.055827808386691588e-16
1.092356671063213769e+00 2.974053612743852505e-16 2.931893992477244884e-16 3.021015886802292250e-16
1.093570400697728484e+00 2.918401812209164162e-16 2.872695668344962434e-16 2.962868487735887198e-16
1.094785478920725863e+00 2.850600106930340658e-16 2.804484360157727877e-16 2.896702686811360247e-16
1.096001907230637729e+00 2.795594571718502815e-16 2.754669000717035942e-16 2.841440604358677649e-16
1.097219687127560572e+00 2.774168796841922562e-16 2.729257724785793217e-16 2.809625197646642279e-16
1.098438820113257774e+00 2.765480621382099305e-16 2.723301864055652891e-16 2.800992274959023081e-16
1.099659307691161381e+00 2.744194627321563688e-16 2.702801623423507296e-16 2.783796529139959906e-16
1.100881151366373878e+00 2.720480619052344815e-16 2.681652566533538433e-16 2.758795426006247716e-16
1.102104352645669749e+00 2.705130483344083783e-16 2.658998329333554355e-16 2.745256076551710581e-16
1.103328913037498360e+00 2.680013768956347918e-16 2.596422326192324870e-16 2.724576881328278825e-16
1.104554834051984402e+00 2.631777416962189554e-16 2.533575658594795201e-16 2.682215766840049025e-16
1.105782117200931003e+00 2.594322733399337740e-16 2.498339968713768892e-16 2.638037492930343765e-16
1.107010763997820835e+00 2.581750407180863185e-16 2.490340669628122816e-16 2.626536828843646030e-16
1.108240775957818336e+00 2.587931476410622689e-16 2.499610852893538102e-16 2.632990462581504448e-16
1.109472154597771487e+00 2.569771735355559556e-16 2.493798593338983719e-16 2.617119488283702848e-16
1.110704901436213365e+00 2.493705905878657923e-16 2.423698643484127810e-16 2.546936338877466901e-16
1.111939017993364809e+00 2.419866760227665658e-16 2.347466565283217916e-16 2.465633140941848960e-16
1.113174505791135305e+00 2.401949772670308909e-16 2.324470582191821998e-16 2.442108542444665177e-16
1.114411366353125432e+00 2.432684821426927340e-16 2.354138334324559379e-16 2.468627985870267811e-16
1.115649601204628860e+00 2.485263256011299450e-16 2.414846918951367343e-16 2.523786656329871817e-16
1.116889211872633902e+00 2.523521626512911006e-16 2.456805999287286566e-16 2.563089658936754305e-16
1.118130199885825737e+00 2.516122924172812698e-16 2.444540215094654966e-16 2.555460654291908685e-16
1.119372566774587741e+00 2.477515574096822779e-16 2.411173262654935729e-16 2.519415845542912893e-16
1.120616314071003927e+00 2.454743523830971527e-16 2.396151098876656445e-16 2.491286895847393365e-16
1.121861443308860506e+00 2.475156348402168388e-16 2.415603631153555427e-16 2.509925405957472116e-16
1.123107956023648102e+00 2.521193687678425130e-16 2.462444737374879432e-16 2.553814312938893208e-16
1.124355853752563306e+00 2.582754534921858183e-16 2.524625102065613604e-16 2.617177920382553501e-16
1.125605138034510677e+00 2.645082460969422026e-16 2.588673841302749171e-16 2.680933456724152469e-16
1.126855810410104519e+00 2.711655559727411658e-16 2.655993676382676763e-16 2.749495284419877774e-16
1.128107872421671320e+00 2.773216326007241662e-16 2.717356394635889319e-16 2.809910365699969565e-16
1.129361325613250866e+00 2.768422484535266140e-16 2.713215347985221231e-16 2.810061103012637265e-16
1.130616171530598901e+00 2.704030495760469792e-16 2.643348979862484915e-16 2.752145068029761279e-16
1.131872411721188465e+00 2.613058417228748396e-16 2.548089505984125127e-16 2.665101023781501751e-16
1.133130047734212109e+00 2.488794389840159482e-16 2.422519687879949752e-16 2.542563007427497562e-16
1.134389081120583453e+00 2.332170522215158394e-16 2.260058221165938402e-16 2.382748131815657106e-16
1.135649513432939628e+00 2.272987844293059613e-16 2.212289226478093799e-16 2.310492218487433756e-16
1.136911346225642827e+00 2.419387324362426586e-16 2.343786987042608211e-16 2.486122209305596563e-16
1.138174581054782530e+00 2.670746283445644683e-16 2.586616063898676547e-16 2.718593006635462796e-16
1.139439219478176835e+00 2.812436177243967600e-16 2.727658478638168820e-16 2.849371074157142844e-16
1.140705263055374896e+00 2.834573756325581298e-16 2.752429878166447897e-16 2.879636592765708973e-16
1.141972713347658708e+00 2.813241374041865799e-16 2.747663669247093691e-16 2.860249986669017853e-16
1.143241571918045096e+00 2.770142663067559387e-16 2.717455435223668314e-16 2.818413916055812780e-16
1.144511840331287278e+00 2.759772388561670739e-16 2.708033554806100256e-16 2.798086265922976979e-16
1.145783520153877522e+00 2.837913652123985044e-16 2.773348135083487646e-16 2.869908680534559826e-16
1.147056612954048482e+00 2.962049168604825566e-16 2.897121870521271583e-16 2.994426181765361472e-16
1.148331120301775199e+00 3.049252493987955694e-16 2.985513872513241094e-16 3.082350471085720601e-16
1.149607043768777093e+00 3.086531469797143053e-16 3.030999096712364996e-16 3.121075901746152461e-16
1.150884384928520188e+00 3.096156687474430365e-16 3.041101960665561054e-16 3.134099082971283307e-16
1.152163145356218443e+00 3.059156624572090203e-16 3.002670535481461079e-16 3.099516213348296561e-16
1.153443326628836418e+00 2.980030285413695202e-16 2.923321722793377199e-16 3.026678248015422120e-16
1.154724930325090604e+00 2.909696531113433743e-16 2.857871094393218775e-16 2.954420780790443608e-16
1.156007958025451865e+00 2.889063418359053974e-16 2.836031246844659353e-16 2.928322971421007572e-16
1.157292411312146774e+00 2.919498120409445585e-16 2.864055737314423547e-16 2.952712718323662899e-16
1.158578291769160273e+00 2.950905448090878011e-16 2.900462571292686872e-16 2.987387223040405240e-16
1.159865600982237011e+00 2.922903116739550568e-16 2.875295107935502392e-16 2.965943037257524053e-16
1.161154340538884000e+00 2.858847982748351033e-16 2.811724351742695273e-16 2.902162656782632398e-16
1.162444512028371735e+00 2.853551557252941986e-16 2.798510855512854877e-16 2.888773927620660993e-16
1.163736117041736629e+00 2.888623109513897226e-16 2.834245669764234468e-16 2.921547434902875230e-16
1.165029157171783014e+00 2.900988756496128801e-16 2.851267596542353155e-16 2.937647022731962343e-16
1.166323634013084920e+00 2.899812061938144768e-16 2.850897847816909814e-16 2.934110737123085938e-16
1.167619549161988290e+00 2.897335947512257321e-16 2.848169635606078243e-16 2.939500193402181567e-16
1.168916904216612762e+00 2.893800929752066181e-16 2.824097110052569795e-16 2.938762897796039305e-16
1.170215700776853440e+00 2.924445184447507165e-16 2.829076296355040368e-16 2.971753877527985839e-16
1.171515940444383341e+00 3.012298080917633188e-16 2.956589896780425345e-16 3.056860435498288288e-16
1.172817624822654947e+00 3.074589484990414182e-16 3.030124943186502967e-16 3.106578892193616272e-16
1.174120755516902426e+00 3.066732384321079092e-16 3.031918639151065285e-16 3.104645621209032156e-16
1.175425334134143407e+00 3.038920149166911863e-16 2.988100344195284487e-16 3.082341215576135281e-16
1.176731362283181426e+00 3.002250469750801737e-16 2.887145836751822867e-16 3.068675482444162280e-16
1.178038841574607254e+00 2.978093056845611957e-16 2.821961373840220499e-16 3.055819676681380780e-16
1.179347773620801343e+00 2.991613697352885169e-16 2.850635196932618882e-16 3.076014154722147515e-16
1.180658160035935600e+00 3.064154313687234101e-16 2.950954899790030139e-16 3.133387624422048014e-16
1.181970002435975609e+00 3.159902710796908802e-16 3.063689320403331975e-16 3.227516651117908244e-16
1.183283302438682183e+00 3.230083500013513168e-16 3.142417245762492534e-16 3.299567179131624880e-16
1.184598061663614033e+00 3.277484029885660060e-16 3.197292909565819046e-16 3.344716628327629633e-16
1.185914281732129094e+00 3.340451639643301629e-16 3.269385480053023963e-16 3.398952741621779732e-16
1.187231964267386974e+00 3.413519253189032466e-16 3.358291054811085064e-16 3.464994432864200825e-16
1.188551110894350726e+00 3.465762815498636140e-16 3.427613972606835306e-16 3.514195814489195854e-16
1.189871723239788848e+00 3.495014934585734692e-16 3.464410491322260580e-16 3.539570764816233872e-16
1.191193802932277501e+00 3.519265369749356740e-16 3.489060619656982498e-16 3.563179658564282827e-16
1.192517351602202291e+00 3.554898730402036721e-16 3.521050306525472927e-16 3.595581705579660546e-16
1.193842370881760262e+00 3.600665683449134940e-16 3.567693684676888612e-16 3.639939456560878286e-16
1.195168862404962118e+00 3.650503318879738283e-16 3.618639427126294769e-16 3.687955160217682578e-16
1.196496827807634222e+00 3.693315456204639965e-16 3.661136999599508842e-16 3.729689382593603848e-16
1.197826268727420373e+00 3.710793630559931333e-16 3.679216470038461014e-16 3.747372851471266481e-16
1.199157186803784247e+00 3.712354332250361687e-16 3.677693703549688429e-16 3.750087845172984039e-16
1.200489583678010730e+00 3.735158463799457157e-16 3.703913772650736115e-16 3.773340999509326164e-16
1.201823460993208581e+00 3.777818492940219092e-16 3.748908767628596788e-16 3.817361900891788639e-16
1.203158820394312212e+00 3.815662303715107835e-16 3.787232357545426733e-16 3.850885769856165627e-16
1.204495663528083682e+00 3.850196425862702802e-16 3.821373474132552944e-16 3.883934250231981419e-16
1.205833992043114922e+00 3.884337914943441341e-16 3.854755035714759209e-16 3.916107729522074400e-16
1.207173807589829506e+00 3.892312467126420605e-16 3.862222249977083455e-16 3.926097557092606771e-16
1.208515111820484877e+00 3.889365536725181751e-16 3.859702571616392082e-16 3.922362571580621989e-16
1.209857906389174342e+00 3.909176853964317657e-16 3.875589437000942170e-16 3.939576641936661436e-16
1.211202192951829071e+00 3.936703861510041437e-16 3.905226627747283509e-16 3.970253689068344820e-16
1.212547973166220094e+00 3.955691260330716288e-16 3.924861331257418742e-16 3.989500988271386514e-16
1.213895248691960305e+00 3.975477891268604740e-16 3.942929572640283366e-16 4.007443748603087386e-16
1.215244021190506896e+00 4.006168002756300454e-16 3.973850075193890632e-16 4.040713084641638316e-16
1.216594292325162918e+00 4.046121572786893009e-16 4.010237953661655303e-16 4.082477583696793469e-16
1.217946063761079722e+00 4.083447122342658779e-16 4.046725505730955269e-16 4.123104942915159332e-16
1.219299337165258734e+00 4.117274767015213987e-16 4.084867859281628395e-16 4.153722466255371084e-16
1.220654114206553453e+00 4.137492171702625619e-16 4.110210152379013051e-16 4.171188777576361702e-16
1.222010396555671896e+00 4.151601652699095429e-16 4.119865451891287078e-16 4.187028679771320721e-16
1.223368185885178150e+00 4.172178890539093429e-16 4.141405250000144112e-16 4.208537868267153856e-16
1.224727483869495037e+00 4.191323825180244696e-16 4.165525951378352111e-16 4.227244997522108244e-16
1.226088292184905670e+00 4.207011842997958649e-16 4.182067882948109696e-16 4.242432002353840962e-16
1.227450612509555672e+00 4.224277350652871705e-16 4.200290361543314553e-16 4.262197017317713139e-16
1.228814446523455173e+00 4.248249344772530060e-16 4.222088295214429801e-16 4.285451724311707160e-16
1.230179795908481255e+00 4.273514955524767226e-16 4.245270096779389208e-16 4.307227471528461038e-16
1.231546662348379506e+00 4.286777928224832804e-16 4.257099485489811118e-16 4.319072006012955310e-16
1.232915047528766683e+00 4.281400435619524056e-16 4.253378664301244707e-16 4.316005417335778026e-16
1.234284953137132046e+00 4.274474059604363749e-16 4.247204563434578242e-16 4.310037072519740214e-16
1.235656380862840020e+00 4.284349238888094864e-16 4.257553378524096479e-16 4.320119793638580611e-16
1.237029332397131975e+00 4.308000352854453374e-16 4.279695959209670080e-16 4.347741522008215477e-16
1.238403809433128888e+00 4.332348723804537519e-16 4.303559305179533982e-16 4.374427778701280713e-16
1.239779813665832453e+00 4.352356660188306123e-16 4.324265640128220123e-16 4.395470385002302724e-16
1.241157346792127747e+00 4.360919706397648063e-16 4.334557892560661192e-16 4.401828157480199705e-16
1.242536410510785672e+00 4.373637262523616433e-16 4.314962621381739013e-16 4.418331383071316140e-16
1.243917006522464286e+00 4.389449352317745206e-16 4.310952575740694635e-16 4.437330429679659546e-16
1.245299136529711470e+00 4.413256030972342826e-16 4.334691423487232776e-16 4.465116376567136608e-16
1.246682802236966703e+00 4.438555647459889461e-16 4.380495018976345192e-16 4.488723022554598389e-16
1.248068005350563281e+00 4.467696139892850115e-16 4.427843694748977170e-16 4.514229301432595187e-16
1.249454747578730540e+00 4.489260632680707707e-16 4.447537350093802435e-16 4.536066508127672369e-16
1.250843030631595854e+00 4.508159461255223217e-16 4.445428552744471743e-16 4.549688946746267043e-16
1.252232856221186408e+00 4.521261175554113861e-16 4.413649332198958612e-16 4.564937455195557874e-16
1.253624226061432090e+00 4.532163509187612134e-16 4.405861190755066745e-16 4.578042393715732769e-16
1.255017141868167041e+00 4.543547663664991825e-16 4.445907405059705106e-16 4.596692785258392223e-16
1.256411605359131656e+00 4.563325727761811812e-16 4.518768891770980963e-16 4.619112044567510616e-16
1.257807618253975246e+00 4.590970604236994032e-16 4.556379645298636667e-16 4.643899293286645306e-16
1.259205182274257373e+00 4.614045314057714681e-16 4.576437530909761255e-16 4.665351535029088150e-16
1.260604299143450957e+00 4.633237360172777704e-16 4.596815990450597300e-16 4.684789478287854556e-16
1.262004970586943609e+00 4.647830249851335994e-16 4.608980970880884907e-16 4.699097453297463473e-16
1.263407198332040293e+00 4.659354479728667596e-16 4.618631125554118645e-16 4.708189377755388793e-16
1.264810984107964886e+00 4.669173698261673825e-16 4.629285894186709138e-16 4.717505696582119315e-16
1.266216329645862615e+00 4.680146656120220887e-16 4.641585366333547470e-16 4.726760953678133333e-16
1.267623236678802501e+00 4.695200771383245027e-16 4.658451678500818255e-16 4.738127628467328629e-16
1.269031706941778914e+00 4.715497320613311049e-16 4.679840156718483099e-16 4.757676231645542471e-16
1.270441742171714239e+00 4.737130318097078629e-16 4.700244141909448347e-16 4.779123286013234682e-16
1.271853344107460648e+00 4.751984715739252103e-16 4.713077827936014717e-16 4.788407035263957772e-16
1.273266514489802326e+00 4.754640081797422208e-16 4.715692312303308669e-16 4.789746264193262581e-16
1.274681255061457685e+00 4.751053645979262637e-16 4.714838512090378238e-16 4.784712159802333748e-16
1.276097567567081592e+00 4.746623829277204526e-16 4.713043295527140877e-16 4.781163202886910820e-16
1.277515453753267138e+00 4.748051600955199149e-16 4.714717170446292868e-16 4.781053926118647499e-16
1.278934915368548531e+00 4.748238472224795125e-16 4.718717190857036040e-16 4.784356788411452149e-16
1.280355954163402421e+00 4.740485013995172008e-16 4.713707105973320605e-16 4.779368425135378475e-16
1.281778571890250573e+00 4.734271035639552535e-16 4.706569872016435266e-16 4.772508626531572038e-16
1.283202770303461859e+00 4.734245412166000042e-16 4.705834215817275694e-16 4.772439004092408509e-16
1.284628551159354704e+00 4.734721527631639854e-16 4.704493998784378085e-16 4.772920435551568173e-16
1.286055916216198414e+00 4.737928912063116264e-16 4.708129346330828627e-16 4.774530085580312395e-16
1.287484867234216512e+00 4.739650238555044239e-16 4.708820886534145235e-16 4.775933301214999899e-16
1.288915405975587847e+00 4.725460067902628159e-16 4.690646774006692179e-16 4.756399270049191663e-16
1.290347534204449698e+00 4.698756845049024579e-16 4.666959673864517626e-16 4.729565114472842860e-16
1.291781253686899111e+00 4.701579490303490431e-16 4.670191744549110128e-16 4.736991045078464933e-16
1.293216566190995565e+00 4.741473630105938743e-16 4.706174365962153839e-16 4.780381846410162282e-16
1.294653473486763406e+00 4.780149721190818898e-16 4.744723954177890770e-16 4.819332600716978208e-16
1.296091977346193191e+00 4.792322403995058754e-16 4.759011117936243623e-16 4.831766427283548274e-16
1.297532079543244565e+00 4.796194756774461229e-16 4.763518306905188478e-16 4.835251674169083661e-16
1.298973781853848264e+00 4.792736162128286134e-16 4.756526998948760557e-16 4.828716080857680751e-16
1.300417086055908111e+00 4.770444868352565346e-16 4.731350214198673335e-16 4.805156182201880653e-16
1.301861993929303463e+00 4.751296966480590619e-16 4.715926842156035022e-16 4.782502217480903162e-16
1.303308507255891646e+00 4.757395891837909541e-16 4.725406339524521457e-16 4.797751879334028012e-16
1.304756627819509296e+00 4.777291318610114579e-16 4.744575508256794791e-16 4.817791428493714747e-16
1.306206357405975460e+00 4.779189347912647204e-16 4.741501724010691431e-16 4.814140138801630692e-16
1.307657697803093155e+00 4.765440919754627199e-16 4.730191740190819276e-16 4.803166470222771710e-16
1.309110650800652254e+00 4.782323854643519743e-16 4.750486029174837819e-16 4.828972148178457318e-16
1.310565218190430814e+00 4.828384221630753978e-16 4.799690710361432174e-16 4.883631905243247124e-16
1.312021401766197970e+00 4.857650213290640890e-16 4.823093717095613300e-16 4.905912216985208969e-16
1.313479203323715927e+00 4.833193221870540040e-16 4.791216634728175291e-16 4.872204525714809291e-16
1.314938624660742184e+00 4.782895327095512487e-16 4.745033372471544109e-16 4.826142757313354782e-16
1.316399667577031973e+00 4.770046777532992986e-16 4.736399871247465029e-16 4.821112680790250159e-16
1.317862333874339820e+00 4.773426919061444164e-16 4.740500586161862850e-16 4.819392160861484041e-16
1.319326625356422422e+00 4.745831546825846930e-16 4.708806615475104602e-16 4.793067923766254855e-16
1.320792543829040655e+00 4.681249846037891789e-16 4.646302470226776935e-16 4.728676090219157855e-16
1.322260091099961787e+00 4.609890901422402876e-16 4.574045351193817419e-16 4.653227460202834426e-16
1.323729268978961704e+00 4.547510219797748855e-16 4.513513334828559859e-16 4.585800321170245403e-16
1.325200079277827125e+00 4.509928299749403947e-16 4.478132227130927136e-16 4.546676339413921336e-16
1.326672523810358051e+00 4.491474161383960841e-16 4.459244603733505528e-16 4.522273252784402328e-16
1.328146604392369534e+00 4.432030072908493420e-16 4.399021324973485593e-16 4.469902146987517229e-16
1.329622322841694348e+00 4.257268544781036192e-16 4.196258342773258436e-16 4.313146647697862780e-16
1.331099680978185207e+00 3.941308010128784309e-16 3.867294747840531440e-16 4.016219305706863880e-16
1.332578680623716538e+00 3.621130303670701215e-16 3.557821819668771372e-16 3.685386041430478497e-16
1.334059323602187375e+00 3.392799729619211199e-16 3.336982683201184293e-16 3.445998449536941576e-16
1.335541611739523127e+00 3.182153088973301559e-16 3.115498260170039518e-16 3.242767478125892000e-16
1.337025546863678249e+00 2.968272483967165181e-16 2.902864124238750554e-16 3.016047359762147248e-16
1.338511130804637794e+00 2.813093083178567264e-16 2.757589371862579013e-16 2.844076618113461703e-16
1.339998365394420743e+00 2.688403349286799582e-16 2.631000711482560855e-16 2.717528894462498189e-16
1.341487252467081115e+00 2.556415070326714272e-16 2.508869643124033691e-16 2.586363009413577009e-16
1.342977793858711300e+00 2.471515142039970500e-16 2.442193750255860295e-16 2.511824478827808745e-16
1.344469991407443166e+00 2.456744154907248300e-16 2.422549057882714747e-16 2.490629871163840935e-16
1.345963846953451393e+00 2.441528980986429287e-16 2.413650578325905792e-16 2.484376444612694145e-16
1.347459362338955247e+00 2.398098679632897956e-16 2.368687932233843770e-16 2.444421664007468704e-16
1.348956539408220801e+00 2.353382210570021906e-16 2.321660251907151699e-16 2.398303535227316182e-16
1.350455380007563377e+00 2.310643160856822096e-16 2.270129456491358670e-16 2.353442467307050329e-16
1.351955885985349548e+00 2.250391661305994497e-16 2.200717543544704118e-16 2.290456450353417965e-16
1.353458059192000018e+00 2.165996642667431099e-16 2.116899133450797288e-16 2.205374389763266815e-16
1.354961901479991182e+00 2.093174579670286379e-16 2.050960333919987929e-16 2.131978232070316396e-16
1.356467414703857788e+00 2.083390864364197792e-16 2.046383254582183756e-16 2.116278346991074914e-16
1.357974600720195379e+00 2.127733725721680410e-16 2.092301249679786094e-16 2.166048344148259649e-16
1.359483461387662295e+00 2.157026233326429869e-16 2.122683980819148218e-16 2.196054781628253218e-16
1.360993998566981888e+00 2.152308633739354777e-16 2.116936737808130535e-16 2.191862945754185386e-16
1.362506214120945192e+00 2.176031758691918399e-16 2.138782746062718569e-16 2.212641728108902142e-16
1.364020109914412915e+00 2.283809433102031459e-16 2.233106613694306352e-16 2.323387302314791301e-16
1.365535687814317889e+00 2.416388420350355013e-16 2.370980997008545711e-16 2.452338739257002637e-16
1.367052949689667063e+00 2.448582627520370816e-16 2.415530043942964271e-16 2.492093773233870835e-16
1.368571897411544391e+00 2.411486431936820580e-16 2.378301743146483240e-16 2.454650140605000240e-16
1.370092532853112832e+00 2.408214103494122108e-16 2.375345450885774995e-16 2.450357607744039032e-16
1.371614857889616346e+00 2.472221084534532987e-16 2.431967831854661144e-16 2.512609915222670421e-16
1.373138874398382558e+00 2.582012872880265664e-16 2.535963783886328578e-16 2.623507649935042960e-16
1.374664584258825206e+00 2.692499264839978385e-16 2.648061308397396374e-16 2.736209834097638156e-16
1.376191989352446132e+00 2.773464739746631033e-16 2.732726474191391123e-16 2.819657288765502047e-16
1.377721091562837730e+00 2.810059226475353788e-16 2.774557427332622289e-16 2.855060099777586164e-16
1.379251892775685384e+00 2.785438340883669325e-16 2.748821338496907706e-16 2.828136064177146841e-16
1.380784394878769472e+00 2.705442842100719847e-16 2.664177588686592815e-16 2.755534087737996262e-16
1.382318599761968025e+00 2.631678215005249598e-16 2.599864493026946942e-16 2.678042586353821643e-16
1.383854509317259174e+00 2.645743738454459368e-16 2.605651384271219920e-16 2.688574942695767292e-16
1.385392125438722699e+00 2.696591106903058402e-16 2.663363084535390499e-16 2.737862684170760352e-16
1.386931450022543588e+00 2.700351706477960367e-16 2.665342909213293677e-16 2.746209151995860948e-16
1.388472484967013143e+00 2.691129429982616674e-16 2.656704699758961579e-16 2.733754620833269687e-16
1.390015232172532089e+00 2.687584142028717262e-16 2.654282489885134020e-16 2.730059761958682242e-16
1.391559693541612575e+00 2.645744587153012270e-16 2.607564468936690538e-16 2.687338839479935571e-16
1.393105870978881056e+00 2.579959458192613286e-16 2.545748796590297852e-16 2.618693966877869516e-16
1.394653766391079852e+00 2.523176684828458958e-16 2.491601983659856703e-16 2.560407919021694746e-16
1.396203381687070033e+00 2.463971529551994061e-16 2.434823265572850274e-16 2.501100868636047757e-16
1.397754718777833416e+00 2.436601362974366461e-16 2.403976425890084598e-16 2.472991678186557254e-16
1.399307779576475452e+00 2.465170409384391395e-16 2.429007608036480772e-16 2.501837472563644218e-16
1.400862565998227005e+00 2.573140977204354319e-16 2.524998213282811757e-16 2.616769016146729034e-16
1.402419079960447235e+00 2.748660875486255656e-16 2.702394157180939546e-16 2.793550549527077595e-16
1.403977323382625597e+00 2.826672859097680008e-16 2.786010682697171109e-16 2.864207842211027872e-16
1.405537298186384065e+00 2.676856223392258250e-16 2.613914126840918699e-16 2.733453540192421642e-16
1.407099006295480015e+00 2.419053190495828711e-16 2.361767393576954676e-16 2.481054452015155381e-16
1.408662449635808223e+00 2.253554193666719106e-16 2.218807478997427226e-16 2.289627987412265020e-16
1.410227630135403531e+00 2.282899865708182034e-16 2.234616599797801966e-16 2.320056730985996233e-16
1.411794549724442849e+00 2.412419991587326846e-16 2.361258955237889511e-16 2.450195655469760506e-16
1.413363210335247810e+00 2.510016756206862426e-16 2.466895626315789432e-16 2.542760425971733997e-16
1.414933613902287002e+00 2.557921496082172294e-16 2.517599830094780019e-16 2.591420795749528465e-16
1.416505762362178400e+00 2.545238583133327883e-16 2.511481851861916150e-16 2.584923316503054547e-16
1.418079657653692038e+00 2.454018129808201614e-16 2.415168108582918671e-16 2.495357610164302491e-16
1.419655301717751783e+00 2.356542306104767954e-16 2.322987642388808415e-16 2.393957044505609820e-16
1.421232696497438219e+00 2.303617552126746711e-16 2.265612501834527582e-16 2.338621740159702926e-16
1.422811843937990872e+00 2.265418318866403276e-16 2.227463514768560209e-16 2.298694778368997846e-16
1.424392745986810871e+00 2.251927337954339190e-16 2.211470849218618596e-16 2.290263395518272291e-16
1.425975404593462947e+00 2.256965140690768179e-16 2.216699421392239524e-16 2.293753184468307421e-16
1.427559821709677879e+00 2.300013258524987564e-16 2.254753651438877991e-16 2.338758265015181708e-16
1.429145999289355373e+00 2.475210165894464938e-16 2.409972632706413947e-16 2.526657702047330648e-16
1.430733939288565848e+00 2.707948915592551835e-16 2.653089125069168454e-16 2.750010202928503578e-16
1.432323643665553092e+00 2.768416324442281059e-16 2.731487550917342074e-16 2.807830835895195962e-16
1.433915114380736933e+00 2.717000148047136910e-16 2.677264213951752727e-16 2.758412492242358457e-16
1.435508353396715453e+00 2.757628442079602306e-16 2.708048605851766695e-16 2.792508496402335219e-16
1.437103362678267438e+00 2.828308718347571913e-16 2.784931087252798085e-16 2.870798730250839091e-16
1.438700144192354369e+00 2.815271794897067124e-16 2.777785488580139062e-16 2.854212532089032780e-16
1.440298699908123758e+00 2.779606281530309592e-16 2.742232747276728884e-16 2.817561801733254756e-16
1.457525318235751710e+00 3.315014294699439476e-16 3.283147388401990846e-16 3.360642192982431057e-16
1.459144790811569115e+00 3.345573180882390294e-16 3.315034658593013819e-16 3.391348884679898269e-16
1.460766062801359677e+00 3.331336714531093793e-16 3.296255390999004461e-16 3.373888389252344137e-16
1.462389136204472306e+00 3.272060285225019528e-16 3.237229221522300082e-16 3.318598615216811398e-16
1.464014013022477245e+00 3.284654099406387877e-16 3.237157077241747413e-16 3.333225071160700777e-16
1.465640695259168957e+00 3.349200461290210002e-16 3.302952215778012741e-16 3.400183481216182053e-16
1.467269184920568126e+00 3.324727384357761483e-16 3.277068179266414039e-16 3.375831970403360961e-16
1.468899484014924317e+00 3.222498097459508411e-16 3.177389344612538113e-16 3.273253114779388856e-16
1.470531594552718646e+00 3.202530105523971645e-16 3.155009686921216424e-16 3.251003505183053134e-16
1.472165518546666219e+00 3.305774184861068587e-16 3.252999650390262180e-16 3.356039248433731500e-16
1.473801258011718129e+00 3.441892108012052197e-16 3.399524441608135019e-16 3.488858538799717784e-16
1.475438814965064571e+00 3.531009259056706848e-16 3.489156883562291287e-16 3.579743915328239650e-16
1.477078191426136833e+00 3.580646872585829137e-16 3.530486169336051081e-16 3.628644960122906428e-16
1.478719389416610408e+00 3.624674759916016211e-16 3.574056970124797296e-16 3.673708330611524971e-16
1.480362410960406550e+00 3.666202881545140247e-16 3.616685306846550285e-16 3.717541007380628259e-16
1.482007258083695822e+00 3.687931132943452190e-16 3.643458381991781725e-16 3.741815625809226954e-16
1.483653932814899878e+00 3.687160130829871733e-16 3.643244210647607317e-16 3.736004681165022040e-16
1.485302437184694124e+00 3.649374314060873110e-16 3.601684817730731267e-16 3.696541480346989384e-16
1.486952773226010383e+00 3.582851304346470148e-16 3.535083648603445007e-16 3.634408054026708917e-16
1.488604942974039336e+00 3.553563152527528511e-16 3.507352830981712518e-16 3.600857936109136834e-16
1.490258948466232747e+00 3.618312934229252212e-16 3.569407609030346168e-16 3.669628060990267534e-16
1.491914791742306345e+00 3.729213178562953513e-16 3.680000670549509087e-16 3.781385353133699506e-16
1.493572474844242270e+00 3.794650739268000294e-16 3.750058181476640401e-16 3.847693563327171995e-16
1.495231999816291513e+00 3.810863081648467645e-16 3.764618760766407805e-16 3.862794276717731230e-16
1.496893368704976357e+00 3.851948490973451873e-16 3.800001602661049037e-16 3.905658254624433936e-16
1.498556583559093047e+00 3.930782395172423605e-16 3.883168769798385171e-16 3.986036889539370952e-16
1.500221646429714228e+00 3.980064563434226077e-16 3.932869730670045039e-16 4.029220085866657391e-16
1.501888559370191611e+00 4.011624721908301204e-16 3.967613776745878464e-16 4.060738756868344695e-16
1.503557324436158416e+00 4.062496296823685704e-16 4.020801367860045020e-16 4.114592580535560428e-16
1.505227943685532033e+00 4.086470539345273670e-16 4.045714937041136494e-16 4.137440268160476936e-16
1.506900419178516026e+00 4.087590171342065189e-16 4.049429509310230971e-16 4.140922676797796014e-16
1.508574752977603239e+00 4.115282925133091832e-16 4.077466474529700666e-16 4.167781281803438501e-16
1.510250947147578460e+00 4.146320648718000623e-16 4.110042613511659332e-16 4.200781944171368022e-16
1.511929003755520196e+00 4.174543760361085599e-16 4.139156833674232346e-16 4.232331447691979873e-16
1.513608924870804007e+00 4.235620897907280624e-16 4.197192403225989807e-16 4.290228290839459737e-16
1.515290712565104947e+00 4.277959024303637155e-16 4.239263567067730780e-16 4.334877095007454022e-16
1.516974368912399562e+00 4.277805507447377660e-16 4.235270117652804397e-16 4.330880144483123596e-16
1.518659895988969000e+00 4.350460738326873706e-16 4.307905322277636063e-16 4.414192886153682765e-16
1.520347295873401228e+00 4.551033127526836206e-16 4.503679545176094196e-16 4.611698144342408817e-16
1.522036570646593923e+00 4.717436514035111322e-16 4.668445985584934340e-16 4.778494867571106128e-16
1.523727722391756911e+00 4.762370094694480185e-16 4.709173122012123835e-16 4.822192951238057071e-16
1.525420753194414392e+00 4.714267810030824329e-16 4.659912905547840522e-16 4.776694326525018339e-16
1.527115665142408263e+00 4.661742623723800171e-16 4.606682363298717439e-16 4.716353298313378513e-16
1.528812460325899902e+00 4.677162643627586710e-16 4.628578004599192129e-16 4.737076201524970630e-16
1.530511140837373052e+00 4.721799286450441529e-16 4.671896510481288855e-16 4.782518865834824542e-16
1.532211708771636705e+00 4.745548990862937661e-16 4.690646819585934392e-16 4.804373383480272078e-16
1.533914166225827325e+00 4.798148186049113424e-16 4.747342911134793782e-16 4.866081615864332692e-16
1.535618515299411513e+00 4.880170379215815963e-16 4.829055582775415430e-16 4.948092631200453445e-16
1.537324758094188670e+00 4.946917599586511028e-16 4.895310234018734165e-16 5.012714147998460696e-16
1.539032896714293219e+00 5.011289524896875283e-16 4.959653186317670123e-16 5.078336072577393879e-16
1.540742933266197934e+00 5.075404215545776994e-16 5.022635818490421835e-16 5.141212403154617621e-16
1.542454869858715938e+00 5.154239988326245728e-16 5.100788942919157883e-16 5.231935394551316835e-16
1.544168708603003370e+00 5.259671595722570004e-16 5.212536617314783654e-16 5.357652887376756133e-16
1.545884451612562271e+00 5.355732482213769615e-16 5.305201981762381469e-16 5.448834573596843836e-16
1.547602101003242803e+00 5.376296988467486393e-16 5.319294126476816195e-16 5.452600084557592286e-16
1.549321658893246356e+00 5.346862065254285267e-16 5.288408509357959868e-16 5.414551203077422493e-16
1.551043127403127775e+00 5.352206521778188808e-16 5.299052211541375625e-16 5.426757081267762765e-16
1.552766508655798017e+00 5.435748136003769458e-16 5.387688607919566759e-16 5.536803898669852174e-16
1.554491804776526598e+00 5.560850763551478900e-16 5.515611094311711666e-16 5.676050778570422582e-16
1.556219017892944922e+00 5.622260038965845523e-16 5.567619256815822782e-16 5.723025280464793387e-16
1.557948150135048282e+00 5.578301287910722510e-16 5.519919811570088402e-16 5.678291264044699686e-16
1.559679203635198297e+00 5.521218567358380804e-16 5.457118842768448011e-16 5.639409845949607184e-16
1.561412180528126248e+00 5.492753510481953508e-16 5.437220784376979630e-16 5.618981861074331628e-16
1.563147082950935296e+00 5.507389442080908812e-16 5.453841834423258422e-16 5.634196666283410955e-16
1.564883913043102925e+00 5.559624007378418462e-16 5.509368975622260397e-16 5.683855465603369587e-16
1.566622672946484052e+00 5.636886408214800505e-16 5.585291881827383805e-16 5.755469632175505506e-16
1.568363364805313465e+00 5.715133876625174489e-16 5.665005467090537758e-16 5.825585277995130447e-16
1.570105990766208270e+00 5.793029760608802840e-16 5.745500949573866416e-16 5.909321523585579564e-16
1.571850552978170779e+00 5.889357693782662130e-16 5.842107225517717078e-16 6.015682096926661594e-16
1.573597053592590944e+00 5.984571288942802833e-16 5.937758906832296761e-16 6.118914472997592012e-16
1.575345494763249476e+00 6.034498681230263669e-16 5.984779308831199149e-16 6.158894609113057588e-16
1.577095878646319838e+00 5.968092709127442746e-16 5.912337401299433001e-16 6.112578952396497122e-16
1.578848207400371351e+00 5.828389322589429566e-16 5.764702181933807684e-16 6.016056269145296487e-16
1.580602483186371865e+00 5.753248289280681590e-16 5.695444292374342668e-16 5.944959085921906869e-16
1.582358708167689976e+00 5.821460784939267957e-16 5.763501519135841333e-16 5.988255847682352457e-16
1.584116884510098577e+00 5.912042920047559227e-16 5.852923216550971015e-16 6.074409556717987703e-16
1.585877014381776418e+00 5.953159508710638774e-16 5.891114832570218393e-16 6.121019539434510483e-16
1.587639099953311650e+00 5.991641318776333193e-16 5.929163742198606823e-16 6.149802072741245185e-16
1.589403143397704277e+00 6.043320569358212991e-16 5.985298880361647025e-16 6.189478100740626295e-16
1.591169146890368369e+00 6.095520604908083884e-16 6.041383300681516622e-16 6.237829472829888151e-16
1.592937112609135397e+00 6.130621422275559955e-16 6.075719564991594222e-16 6.279328559259778563e-16
1.594707042734256675e+00 6.135739659829292717e-16 6.077522324821312724e-16 6.293547894643662915e-16
1.596478939448405798e+00 6.136758802769275470e-16 6.076830747244613228e-16 6.300381489060986287e-16
1.598252804936681759e+00 6.171670625425721257e-16 6.112591192066398833e-16 6.334832672195746352e-16
1.600028641386611383e+00 6.212887986745695181e-16 6.154012709464239091e-16 6.381054935451778393e-16
1.601806450988151997e+00 6.243724378327524573e-16 6.182576673267474473e-16 6.409458501987904334e-16
1.603586235933694315e+00 6.271841917353706355e-16 6.213969046945516425e-16 6.431751331775263226e-16
1.605367998418065101e+00 6.318015520896773014e-16 6.258655311505386101e-16 6.469890483602124487e-16
1.607151740638529613e+00 6.360862742283095676e-16 6.297994581315535579e-16 6.511344186150367312e-16
1.608937464794794714e+00 6.374636359682619216e-16 6.303605704413818242e-16 6.527909876751831527e-16
1.610725173089011086e+00 6.369994883460040077e-16 6.295009472104553105e-16 6.521987652555844774e-16
1.612514867725776568e+00 6.376635691291828957e-16 6.302873073493859665e-16 6.522226409089568861e-16
1.614306550912138594e+00 6.404644008988533142e-16 6.331192136766615389e-16 6.543218110674713124e-16
1.616100224857596634e+00 6.428124037616098117e-16 6.353394780774774225e-16 6.567255528728000209e-16
1.617895891774105088e+00 6.430580437994809039e-16 6.355626556511624066e-16 6.573063093851938574e-16
1.619693553876076386e+00 6.426621934142212312e-16 6.352770889826227276e-16 6.567337942019751256e-16
1.621493213380383214e+00 6.432706465131537234e-16 6.359679686818753812e-16 6.568457421978980165e-16
1.623294872506361397e+00 6.450252974715432331e-16 6.371581306059942946e-16 6.583122075978292432e-16
1.625098533475813012e+00 6.469720923272863568e-16 6.389948353073898803e-16 6.605743142778002232e-16
1.626904198513008382e+00 6.488373469700891875e-16 6.406475982385769447e-16 6.621807633843258984e-16
1.628711869844689408e+00 6.504191596704026523e-16 6.425347364066845838e-16 6.637787825008662014e-16
1.630521549700072459e+00 6.523527194638593073e-16 6.445942601542459829e-16 6.657103671203595623e-16
1.632333240310850364e+00 6.543149155143714076e-16 6.472699276968989695e-16 6.680952603370771241e-16
1.634146943911195748e+00 6.557689712303194904e-16 6.489659074006504824e-16 6.699880283069465540e-16
1.635962662737763695e+00 6.570105898069399930e-16 6.497618745101261430e-16 6.706134288959902859e-16
1.637780399029694633e+00 6.581576864260375179e-16 6.509173804149651062e-16 6.710832431955540021e-16
1.639600155028616557e+00 6.576116124815133959e-16 6.505084309667513865e-16 6.696345742552579764e-16
1.641421932978648357e+00 6.546269228225335824e-16 6.474582923031450712e-16 6.660811051123687655e-16
1.643245735126402485e+00 6.513038823440657108e-16 6.442417569985844004e-16 6.632066743150224026e-16
1.645071563720987395e+00 6.513719507128975599e-16 6.449997728579994463e-16 6.645832934178157433e-16
1.646899421014010656e+00 6.543472115544259416e-16 6.484190416155593941e-16 6.686501615057165585e-16
1.648729309259581832e+00 6.580468527796189349e-16 6.518354544284854473e-16 6.730140781060919111e-16
1.650561230714314709e+00 6.621296891895168411e-16 6.556723005828172828e-16 6.780078370981377299e-16
1.652395187637330620e+00 6.665028336937377162e-16 6.598723740353415192e-16 6.826928845995948423e-16
1.654231182290260893e+00 6.687950795032079812e-16 6.624250548446644140e-16 6.847720928751088826e-16
1.656069216937250177e+00 6.688162697537656181e-16 6.622130278640505451e-16 6.842705929186359255e-16
1.657909293844958221e+00 6.678633808974745804e-16 6.608851630934448339e-16 6.828195885696245826e-16
1.659751415282563647e+00 6.656459530809881860e-16 6.583530081792152443e-16 6.795686621635838187e-16
1.660361961623201044e+00 6.927414709510226270e-16 6.875532111919267361e-16 7.002412392640979786e-16
1.662206808247226775e+00 6.915809545389748111e-16 6.860362083430440074e-16 6.978824971014523406e-16
1.664053704700834801e+00 6.942348652798874092e-16 6.888645512065077165e-16 7.000079094770291899e-16
1.665902653261613464e+00 6.973413454088576948e-16 6.924474376781677938e-16 7.032861499404146126e-16
1.667753656209681967e+00 6.960001246060520802e-16 6.912962573292220616e-16 7.026814493989075605e-16
1.669606715827692822e+00 6.934253662556854733e-16 6.885308987521987566e-16 6.996251487153605032e-16
1.671461834400834734e+00 6.932279612382184589e-16 6.884117895219591181e-16 6.990136067788455809e-16
1.673319014216835710e+00 6.946875210878383072e-16 6.902063704698450529e-16 7.007450540357534250e-16
1.675178257565965501e+00 6.974360100383438440e-16 6.927054153810941735e-16 7.035381904148791275e-16
1.677039566741038712e+00 7.003054960452151175e-16 6.955233677258751292e-16 7.062108557980768076e-16
1.678902944037417688e+00 7.022483874652460590e-16 6.973795477368819004e-16 7.083869939969481814e-16
1.680768391753014734e+00 7.031926615491239342e-16 6.980167456304428885e-16 7.095127291145065600e-16
1.682635912188295890e+00 7.028823802193106879e-16 6.978839049964632400e-16 7.094094157083403255e-16
1.684505507646282929e+00 7.027881756514720620e-16 6.973518699287029881e-16 7.090587492091260763e-16
1.686377180432556466e+00 7.027815138780524150e-16 6.971550158660455042e-16 7.084571445859315453e-16
1.688250932855259290e+00 7.020375103360906579e-16 6.965526821220657713e-16 7.077435296450809220e-16
1.690126767225098359e+00 6.996204588171330818e-16 6.944540490310341967e-16 7.059203344973163146e-16
1.692004685855348578e+00 6.941242259239863243e-16 6.887095975300515345e-16 7.010231683340458931e-16
1.693884691061854575e+00 6.858346052086436543e-16 6.809159513586261151e-16 6.931721050055183742e-16
1.695766785163034474e+00 6.789495195637848730e-16 6.740396443738859985e-16 6.859280242934420830e-16
1.697650970479882337e+00 6.782071642324130441e-16 6.743160816496709498e-16 6.847745118933691768e-16
1.699537249335971056e+00 6.825549296733551003e-16 6.782884650657832131e-16 6.886172864829164392e-16
1.701425624057455455e+00 6.865203115053938208e-16 6.821800234508357126e-16 6.932464367355387838e-16
1.703316096973074956e+00 6.885686236304887720e-16 6.839410622223681279e-16 6.950279960261479397e-16
1.705208670414156247e+00 6.901263645382464796e-16 6.851083866503165367e-16 6.961654582474142119e-16
1.707103346714616388e+00 6.900447015815466113e-16 6.852241463837744038e-16 6.955456184717413771e-16
1.709000128210965919e+00 6.873361091902607597e-16 6.820376809044899267e-16 6.931639159094997189e-16
1.710899017242311526e+00 6.811088305987155997e-16 6.757336715754165293e-16 6.872846767536927601e-16
1.712800016150358484e+00 6.732253721251133209e-16 6.683851087960734146e-16 6.795085422889964096e-16
1.714703127279414430e+00 6.658189757214151981e-16 6.609541010788032531e-16 6.720306312084659616e-16
1.716608352976391583e+00 6.576184789864812734e-16 6.529095901879647160e-16 6.644453438754847249e-16
1.718515695590809855e+00 6.461851552657583042e-16 6.412958509216863912e-16 6.528371276320721759e-16
1.720425157474799738e+00 6.345385173710233356e-16 6.299481235233245200e-16 6.417434208385581825e-16
1.722336740983104963e+00 6.249782972108419128e-16 6.206595756370950020e-16 6.319287409580479287e-16
1.724250448473086283e+00 6.196207111567714999e-16 6.147139467819401133e-16 6.259737682727194359e-16
1.726166282304723021e+00 6.197468448028055195e-16 6.148808628293308769e-16 6.261673194571300502e-16
1.728084244840617067e+00 6.212345168105344983e-16 6.162171885603827820e-16 6.274680413150602930e-16
1.730004338445995549e+00 6.201159202811930706e-16 6.153483922320696292e-16 6.261229221155505825e-16
1.731926565488713265e+00 6.156181164346260679e-16 6.112475244157058880e-16 6.215330693178727676e-16
1.733850928339256248e+00 6.108102680675709364e-16 6.062871186275288149e-16 6.165264356612093392e-16
1.735777429370744418e+00 6.112551145711033159e-16 6.067843686396816218e-16 6.168088960402494385e-16
1.737706070958934035e+00 6.146955090119962172e-16 6.099975492378340486e-16 6.208611376530229301e-16
1.739636855482221689e+00 6.092122177128826825e-16 6.039207379146569697e-16 6.156898777980530224e-16
1.741569785321646302e+00 5.950323112485022543e-16 5.896185464427999419e-16 6.009891398965285531e-16
1.743504862860892679e+00 5.857174584459752198e-16 5.816258236487438939e-16 5.915393903559665368e-16
1.745442090486293729e+00 5.807590788283417395e-16 5.768682177334784419e-16 5.866787348344680218e-16
1.747381470586834018e+00 5.728879578564605060e-16 5.686312983232725911e-16 5.781530928892396222e-16
1.749323005554152655e+00 5.681548213887208866e-16 5.642682499141006560e-16 5.728672784541598796e-16
1.751266697782546178e+00 5.689888085831628406e-16 5.650168891250277549e-16 5.745553235552373086e-16
1.753212549668971221e+00 5.619281663362374624e-16 5.567292267027532246e-16 5.662829432330873214e-16
1.755160563613047842e+00 5.399418788664483046e-16 5.335978299650746914e-16 5.442083777276211976e-16
1.757110742017062410e+00 5.176309642962754444e-16 5.130888940060882343e-16 5.218232352587749498e-16
1.759063087285970273e+00 5.142245278438055753e-16 5.113518828171673179e-16 5.177020560888435422e-16
1.761017601827399082e+00 5.185421400802513624e-16 5.154287959848030044e-16 5.219819398369015281e-16
1.762974288051651683e+00 5.156940004645694302e-16 5.121339855039754977e-16 5.196900558948664163e-16
1.764933148371709004e+00 5.114194554022717646e-16 5.080261164436150651e-16 5.155703193638261360e-16
1.766894185203233159e+00 5.084552094726942675e-16 5.048526422104803829e-16 5.128302179569101622e-16
1.768857400964570115e+00 5.059081970107953051e-16 5.028858086756842129e-16 5.100722377964887513e-16
1.770822798076753024e+00 5.077993863367871241e-16 5.050317161409291635e-16 5.121686346557740824e-16
1.772790378963504887e+00 5.064435337960860985e-16 5.023544510226148430e-16 5.101391008318252351e-16
1.774760146051242105e+00 4.950782104338632201e-16 4.909634838890789961e-16 4.989595371566730521e-16
1.776732101769076921e+00 4.844073868165654180e-16 4.806183259889077614e-16 4.878872767745663938e-16
1.778706248548820312e+00 4.806763716223668173e-16 4.771646032489487901e-16 4.839580633782064363e-16
1.780682588824985757e+00 4.738664193913389862e-16 4.701562772379795657e-16 4.775452675973065878e-16
1.782661125034791239e+00 4.573782209842040404e-16 4.530083167500514795e-16 4.616182452938104705e-16
1.784641859618163240e+00 4.370222924876095895e-16 4.331984049629599334e-16 4.412597611060450520e-16
1.786624795017738965e+00 4.285592960117823818e-16 4.261714663559232262e-16 4.322683825587713864e-16
1.788609933678869890e+00 4.364250113359248841e-16 4.338003101153625868e-16 4.412002986716914995e-16
1.790597278049624208e+00 4.398140830627748944e-16 4.370501758259965226e-16 4.436277588508142856e-16
1.792586830580790380e+00 4.324517125443497045e-16 4.299431989433351221e-16 4.357301446393867383e-16
1.794578593725880244e+00 4.323836287507692129e-16 4.306263373210645810e-16 4.362642205985573750e-16
1.796572569941131237e+00 4.401463068922579470e-16 4.382385670421666855e-16 4.439923204411447432e-16
1.798568761685510164e+00 4.410779802009138295e-16 4.382967816422727014e-16 4.447569129582374835e-16
1.800567171420716317e+00 4.280915979300244766e-16 4.246638092856503957e-16 4.330631649726670074e-16
1.802567801611183684e+00 4.149912410278077985e-16 4.126921972960045689e-16 4.191806386225342999e-16
1.804570654724084955e+00 4.127909538730057736e-16 4.105540244562102725e-16 4.163769731779595124e-16
1.806575733229333958e+00 4.107236466151459444e-16 4.083606812167681190e-16 4.139330643617793258e-16
1.808583039599588771e+00 4.052556996764674227e-16 4.028738100810687022e-16 4.086284965249217433e-16
1.810592576310255053e+00 4.049759109773658966e-16 4.029890920333483775e-16 4.077986785883720456e-16
1.812604345839488706e+00 4.172842769953823606e-16 4.141301345562049608e-16 4.202247885759163235e-16
1.814618350668199209e+00 4.330694812931781529e-16 4.308699625228084291e-16 4.365355001415670170e-16
1.816634593280052723e+00 4.326995978667518713e-16 4.298508405423552534e-16 4.366625578241917199e-16
1.818653076161474980e+00 4.122942883693842344e-16 4.079554317585197183e-16 4.171855290343486576e-16
1.820673801801654390e+00 3.907356162099761710e-16 3.881899499318175312e-16 3.954724741761132199e-16
1.822696772692545153e+00 3.923133798849651884e-16 3.895138048107236213e-16 3.961426679787131671e-16
1.824721991328870141e+00 4.119616854399254760e-16 4.085401255551760037e-16 4.164351998128323913e-16
1.826749460208124454e+00 4.226471827890044575e-16 4.207129675292505630e-16 4.266221910526892901e-16
1.828779181830577860e+00 4.235178802693993165e-16 4.208717312721978135e-16 4.270721983110598498e-16
1.830811158699278574e+00 4.209001638071221242e-16 4.180872740819038615e-16 4.241496063124177527e-16
1.832845393320055472e+00 4.109938868722856173e-16 4.078599828842691730e-16 4.141809729680719785e-16
1.834881888201522093e+00 3.951197625984092565e-16 3.918120889678308431e-16 3.988585512513506790e-16
1.836920645855079304e+00 3.832182685898194849e-16 3.805568998839540556e-16 3.865470017131101990e-16
1.838961668794918181e+00 3.806519440374282035e-16 3.784238003549031965e-16 3.835765262420673599e-16
1.841004959538023567e+00 3.842657287591540506e-16 3.818589250920424197e-16 3.870227588753521888e-16
1.843050520604176956e+00 3.860241647588092282e-16 3.835757892788872894e-16 3.892653135682858100e-16
1.845098354515959382e+00 3.863018499142823227e-16 3.839226259714603191e-16 3.899399755710933243e-16
1.847148463798754969e+00 3.884788952681102105e-16 3.862043571223046384e-16 3.918335718026985775e-16
1.849200850980753597e+00 3.945852905574579543e-16 3.926211127991771794e-16 3.978463016515202625e-16
1.851255518592954452e+00 4.032151664340123129e-16 4.013415259933739835e-16 4.064791648639737586e-16
1.853312469169168919e+00 4.015639128918579741e-16 3.986922768405493697e-16 4.049592481738232074e-16
1.855371705246023462e+00 3.841421709264166717e-16 3.808252355498564998e-16 3.881348837627197078e-16
1.857433229362963401e+00 3.607925723642832080e-16 3.568573615543388162e-16 3.652066418937152175e-16
1.859497044062255577e+00 3.386034380671242257e-16 3.350988922537912993e-16 3.428543255532853946e-16
1.861563151888991463e+00 3.199787892189502434e-16 3.166134305825466664e-16 3.235808973029771673e-16
1.863631555391090266e+00 3.069400440224088621e-16 3.044133435485411850e-16 3.100494596077236089e-16
1.865702257119302487e+00 3.085674176088614978e-16 3.065307439667167923e-16 3.118670381141758601e-16
1.867775259627212803e+00 3.308060848346216321e-16 3.269853543040676613e-16 3.352547713466008529e-16
1.869850565471242954e+00 3.576621692432978789e-16 3.540435091573088431e-16 3.608131859037469670e-16
1.871928177210655520e+00 3.734957646463092611e-16 3.712120908332535986e-16 3.768752957119665717e-16
1.874008097407556139e+00 3.818281572120393137e-16 3.793871140336515685e-16 3.851106402500574619e-16
1.876090328626897952e+00 3.870898298013811691e-16 3.847904252988288524e-16 3.908262151499024785e-16
1.878174873436483372e+00 3.938807673473534057e-16 3.918401488749134579e-16 3.974825969532717432e-16
1.880261734406968310e+00 4.065158291385375715e-16 4.040147780444899005e-16 4.095395152250591895e-16
1.882350914111864837e+00 4.199018319844410843e-16 4.175630870937858993e-16 4.226368318577042040e-16
1.884442415127544734e+00 4.265796929860551949e-16 4.242914651990730138e-16 4.290592330851842716e-16
1.886536240033241940e+00 4.283926602402083031e-16 4.262378638080141030e-16 4.310434949207078541e-16
1.888632391411056544e+00 4.283707513320286756e-16 4.260969811758932852e-16 4.309440790137930284e-16
1.890730871845957672e+00 4.204244215090792553e-16 4.176934113727452937e-16 4.237116174064226974e-16
1.892831683925786601e+00 4.098601442807971807e-16 4.075926835681103123e-16 4.134352962613917212e-16
1.894934830241259638e+00 4.090583840123926694e-16 4.063861462290003614e-16 4.120723164320568553e-16
1.897040313385972121e+00 4.160155685621675963e-16 4.128153899655213673e-16 4.189636132634522362e-16
1.899148135956401084e+00 4.264640730672344650e-16 4.235768455122087644e-16 4.293649565114063512e-16
1.901258300551908142e+00 4.369073634354087940e-16 4.346706986928037320e-16 4.397100486887017024e-16
1.903370809774743488e+00 4.392175064756136481e-16 4.368258972888401677e-16 4.418003120182089641e-16
1.905485666230048780e+00 4.336260568109146437e-16 4.311218009785302467e-16 4.366490114540173629e-16
1.907602872525860027e+00 4.299717533552851070e-16 4.270317139050328083e-16 4.325621796981347069e-16
1.909722431273110921e+00 4.279578618266432669e-16 4.249829828436266375e-16 4.307689826426051294e-16
1.911844345085636609e+00 4.277837244624659797e-16 4.249859411915278749e-16 4.302820416268849927e-16
1.913968616580176141e+00 4.331328915363822171e-16 4.304067327092963089e-16 4.357729728190774100e-16
1.916095248376376237e+00 4.379085738785310899e-16 4.352991432268971135e-16 4.404880140715531623e-16
1.918224243096794401e+00 4.367973597252544392e-16 4.338956004735958132e-16 4.395397376415614218e-16
1.920355603366902031e+00 4.349345581374251676e-16 4.321093329522051033e-16 4.378619249823116953e-16
1.922489331815087521e+00 4.375413248360326618e-16 4.346263517101650391e-16 4.404301675339613585e-16
1.924625431072659820e+00 4.390182516653848680e-16 4.363420751502513562e-16 4.416298649563422328e-16
1.926763903773851760e+00 4.318524017470439684e-16 4.283297246121492396e-16 4.349371328775099254e-16
1.928904752555822721e+00 4.187052403739484907e-16 4.146399869653572336e-16 4.218259915775632745e-16
1.931047980058662628e+00 4.097660742509015963e-16 4.058361451705223995e-16 4.125536255858915366e-16
1.933193588925394391e+00 4.134281904844458177e-16 4.096325667372864746e-16 4.159270419916524377e-16
1.935341581801978128e+00 4.230115426299045485e-16 4.202435861511188456e-16 4.260747415824802921e-16
1.937491961337313606e+00 4.217366145336664968e-16 4.194042691326565969e-16 4.245440526600073711e-16
1.939644730183244015e+00 4.100511207159510500e-16 4.072268777118979815e-16 4.123527211532557633e-16
1.941799890994558631e+00 4.062632330322817545e-16 4.038492006198071662e-16 4.092382818808998744e-16
1.943957446428997038e+00 4.134797696005517093e-16 4.108451286199974975e-16 4.165818780553352141e-16
1.946117399147251570e+00 4.190222575813147869e-16 4.156254050046586674e-16 4.217154293886353739e-16
1.948279751812970639e+00 4.225128070253990176e-16 4.192974326011501595e-16 4.251206384956520421e-16
1.950444507092762736e+00 4.286523908137719861e-16 4.256260092372333359e-16 4.313122157609758526e-16
1.952611667656199090e+00 4.299471205791108181e-16 4.266171669405586656e-16 4.324200475173024068e-16
1.954781236175817005e+00 4.225059317480176313e-16 4.199384859716153277e-16 4.255897328100886277e-16
1.956953215327123408e+00 4.176588628516192910e-16 4.147603151101543194e-16 4.202244912516789748e-16
1.959127607788597958e+00 4.178708862617713451e-16 4.150809671741485345e-16 4.204686016994064770e-16
1.961304416241696380e+00 4.167328535278656913e-16 4.141013732485761585e-16 4.195155312313269989e-16
1.963483643370853793e+00 4.168874176943383762e-16 4.140941242738208844e-16 4.197351603391568687e-16
1.965665291863488040e+00 4.240586800076939310e-16 4.213800138324020469e-16 4.275066940864888385e-16
1.967849364410003021e+00 4.355552068469618094e-16 4.330552429609909356e-16 4.394443887884816172e-16
1.970035863703792023e+00 4.453241136849191284e-16 4.428135450384338888e-16 4.491207092314032150e-16
1.972224792441240604e+00 4.497190509902087887e-16 4.469961663892371703e-16 4.535093048322392367e-16
1.974416153321730816e+00 4.484878547522711584e-16 4.458883351857717514e-16 4.517635820014725612e-16
1.976609949047643866e+00 4.464789609586970368e-16 4.439802888282767108e-16 4.492645387832173536e-16
1.978806182324363450e+00 4.441489946926798211e-16 4.418715010234804601e-16 4.479551899816403117e-16
1.981004855860279301e+00 4.328002815734219278e-16 4.304298281016421800e-16 4.379332300420347579e-16
1.983205972366790748e+00 4.208449414201249034e-16 4.186761610711821265e-16 4.246880790238023347e-16
1.985409534558309375e+00 4.242539234113689083e-16 4.220198425627162476e-16 4.278964991536135336e-16
1.987615545152263019e+00 4.340618680754072294e-16 4.315862288665234003e-16 4.369725450443791590e-16
1.989824006869098882e+00 4.396542293192263336e-16 4.373537562155614007e-16 4.428590459422669740e-16
1.992034922432286859e+00 4.477487640450180575e-16 4.454319671981778368e-16 4.512289996865815395e-16
1.994248294568322644e+00 4.530468188981564760e-16 4.507576108825069662e-16 4.564019989512572667e-16
1.996464126006731954e+00 4.456115848820951410e-16 4.433622276400302194e-16 4.487740351866831014e-16
1.998682419480072747e+00 4.410163131186750007e-16 4.385851660480420197e-16 4.432175652337051474e-16
2.000903177723939663e+00 4.503476181041585376e-16 4.479379865119081365e-16 4.533129160417154100e-16
2.003126403476966466e+00 4.604723717531338416e-16 4.582564674195719039e-16 4.634565217989484606e-16
2.005352099480829597e+00 4.592980670976600745e-16 4.567523677344173588e-16 4.622240682094668890e-16
2.007580268480252617e+00 4.520383956276901518e-16 4.493705249128049827e-16 4.548269015225668283e-16
2.009810913223008644e+00 4.498977532803251188e-16 4.474063035830636037e-16 4.523624717026204491e-16
2.012044036459923024e+00 4.568250048660473576e-16 4.538343919138574331e-16 4.598080408752622063e-16
2.014279640944878658e+00 4.669424818075901568e-16 4.641415731458510701e-16 4.701958495751299551e-16
2.016517729434817330e+00 4.739103307975696172e-16 4.710914976081927224e-16 4.773316019400384413e-16
2.018758304689745042e+00 4.805951351603849357e-16 4.768536817211777201e-16 4.848375059722860157e-16
2.021001369472733789e+00 4.929489966953739426e-16 4.887302430533247009e-16 4.968800464160632980e-16
2.023246926549925551e+00 5.047319025259910657e-16 5.019626034227832578e-16 5.087174487339419246e-16
2.025494978690536740e+00 5.059265679720816266e-16 5.027706003553072643e-16 5.088117915082675892e-16
2.027745528666859531e+00 4.996411262110398992e-16 4.963682956959136934e-16 5.026866659215415889e-16
2.029998579254267188e+00 4.982746696376624366e-16 4.958339474526092718e-16 5.019030880116784220e-16
2.032254133231216287e+00 5.070127078627887828e-16 5.039679195367483977e-16 5.109227070921927670e-16
2.034512193379251155e+00 5.195081999124502086e-16 5.163246746782031488e-16 5.233757435833263261e-16
2.036772762483006094e+00 5.300563859408371662e-16 5.270824545118615783e-16 5.342543619626157805e-16
2.039035843330209374e+00 5.371817761526350989e-16 5.340198822476895147e-16 5.410542472396489916e-16
2.041301438711687233e+00 5.431749993451743485e-16 5.397502288474732338e-16 5.471985441609319072e-16
2.043569551421366981e+00 5.494514295561063152e-16 5.460320692780256662e-16 5.533782286179321164e-16
2.045840184256279670e+00 5.553921014749546863e-16 5.519296324753912319e-16 5.589589070303973297e-16
2.048113340016564532e+00 5.601288997620850662e-16 5.567051674488277865e-16 5.636241659893690493e-16
2.050389021505471643e+00 5.626496206297660521e-16 5.592833742263391350e-16 5.656655646006355077e-16
2.052667231529366809e+00 5.621172955023742789e-16 5.589490671013401792e-16 5.650482080534419426e-16
2.054947972897732900e+00 5.631903580494803944e-16 5.602298668409331978e-16 5.671064965183509547e-16
2.057231248423174730e+00 5.706808951933644735e-16 5.673875809185463621e-16 5.754706687415275737e-16
2.059517060921422615e+00 5.764600591004519429e-16 5.728087029955560803e-16 5.814173038533335619e-16
2.061805413211335480e+00 5.753112642319881397e-16 5.712624233405197529e-16 5.804215202536493446e-16
2.064096308114903522e+00 5.769032817397792493e-16 5.734872305232607886e-16 5.823221578540872875e-16
2.066389748457253539e+00 5.887871559541840313e-16 5.850971641839923197e-16 5.937705619856635575e-16
2.068685737066650709e+00 6.005140381686042199e-16 5.975202791060364381e-16 6.048245361275565665e-16
2.070984276774502586e+00 6.033494781397483737e-16 6.000040272041836212e-16 6.075596460697732093e-16
2.073285370415363094e+00 6.019476641250811500e-16 5.985931641880408059e-16 6.067875347973447842e-16
2.075589020826935638e+00 6.023225386070629695e-16 5.987167212031501354e-16 6.077153150979657741e-16
2.077895230850076658e+00 6.033997962759784128e-16 5.998525237125272473e-16 6.090542967288323789e-16
2.080204003328799178e+00 6.043954095059844940e-16 6.008252972628013602e-16 6.100386545124827717e-16
2.082515341110275475e+00 6.080185932398735546e-16 6.047162820374846112e-16 6.143527688442750000e-16
2.084829247044842404e+00 6.148123405118073328e-16 6.117280335952202066e-16 6.220487723149270635e-16
2.087145723986003176e+00 6.212782896234343105e-16 6.183947742041147859e-16 6.284580884552146203e-16
2.089464774790432244e+00 6.252876559965939925e-16 6.225894983989095823e-16 6.323419457059981482e-16
2.091786402317977078e+00 6.266518420822672865e-16 6.234823153148022447e-16 6.337906378527363668e-16
2.094110609431663939e+00 6.258230257312839480e-16 6.225910828264189358e-16 6.332448061838968418e-16
2.096437398997699209e+00 6.266753892818210325e-16 6.235149893556948359e-16 6.336873548467859868e-16
2.098766773885474279e+00 6.307082040095067159e-16 6.276511830622173580e-16 6.372585473535348487e-16
2.101098736967569103e+00 6.349158050444945522e-16 6.319220977864411517e-16 6.409483400656234604e-16
2.103433291119755300e+00 6.375554879573168407e-16 6.344725093352675169e-16 6.431152194983333328e-16
2.105770439220999268e+00 6.396266276583091173e-16 6.365434194735831201e-16 6.452640652595917547e-16
2.108110184153467070e+00 6.416192812361352690e-16 6.385571934330566711e-16 6.473408249880398163e-16
2.110452528802526651e+00 6.426410029183725220e-16 6.395364977499180120e-16 6.482766419072346986e-16
2.112797476056751833e+00 6.434609810410808668e-16 6.402920008045007945e-16 6.489848492633284174e-16
2.115145028807925875e+00 6.441258108615483649e-16 6.409273116745579722e-16 6.493754081921500603e-16
2.117495189951045909e+00 6.432624726749568973e-16 6.402666920136298331e-16 6.484563037017623041e-16
2.119847962384324713e+00 6.436363357678940785e-16 6.405199602785167205e-16 6.487451555108889283e-16
2.122203349009196049e+00 6.467699874100105525e-16 6.437666297537406225e-16 6.523522948649691218e-16
2.124561352730317321e+00 6.499484432255335428e-16 6.468612829198557249e-16 6.557845416395780206e-16
2.126921976455573127e+00 6.490369986982597367e-16 6.459238667751070819e-16 6.550130078106938720e-16
2.129285223096079260e+00 6.451930689439801843e-16 6.421887318736455456e-16 6.509134940035158567e-16
2.131651095566185816e+00 6.448720887926458041e-16 6.420036752291690316e-16 6.502323284545663567e-16
2.134019596783481632e+00 6.490495786171117878e-16 6.460539264872748642e-16 6.542930050670921065e-16
2.136390729668796507e+00 6.515979263238966993e-16 6.486991380304586958e-16 6.565661766561800779e-16
2.138764497146206089e+00 6.510323869217397270e-16 6.481991367448537467e-16 6.561699041852771659e-16
2.141140902143034985e+00 6.512153200922345181e-16 6.483840010183596391e-16 6.561624174081524863e-16
2.143519947589860752e+00 6.541139880587476794e-16 6.513443643005153120e-16 6.588471084831022000e-16
2.145901636420516123e+00 6.574756903685757074e-16 6.544601567008435330e-16 6.624024735230958199e-16
2.148285971572094333e+00 6.578424138398750370e-16 6.546731434563998473e-16 6.625113764460604721e-16
2.150672955984952228e+00 6.561727959995059565e-16 6.531515343874105501e-16 6.602599789124549660e-16
2.153062592602713377e+00 6.552697048747384038e-16 6.524995266490408899e-16 6.593543856627702209e-16
2.155454884372272062e+00 6.555333216467367052e-16 6.528730016521518710e-16 6.597084229820260736e-16
2.157849834243796838e+00 6.560295637935707720e-16 6.527072398078310319e-16 6.602772632014578310e-16
2.160247445170734526e+00 6.561741390927760528e-16 6.527269904746100855e-16 6.601000076106144866e-16
2.162647720109813321e+00 6.556569955231464580e-16 6.520337868329061605e-16 6.594459439731233290e-16
2.165050662021046346e+00 6.546267226363386803e-16 6.505349014302574257e-16 6.585421050532100127e-16
2.167456273867736538e+00 6.533207980795447383e-16 6.492834012606771834e-16 6.572729029542523379e-16
2.169864558616478423e+00 6.510303209844711859e-16 6.464483239814292960e-16 6.552065050056673633e-16
2.172275519237163444e+00 6.479515869348903374e-16 6.432162403809798950e-16 6.524591816686933540e-16
2.174689158702982628e+00 6.457975893255505521e-16 6.411528573234729997e-16 6.501834453086663008e-16
2.177105479990430581e+00 6.437890645257491750e-16 6.391658232762838527e-16 6.481653046850960907e-16
2.179524486079309042e+00 6.414147739346138952e-16 6.367772771676610480e-16 6.457208744468154405e-16
2.181946179952730436e+00 6.399326802918369599e-16 6.353670362458947178e-16 6.440855275067027504e-16
2.184370564597122311e+00 6.388743720401896110e-16 6.342864428145404852e-16 6.429163494064369641e-16
2.186797643002230007e+00 6.373821971978604693e-16 6.328178594485380938e-16 6.412673489196327535e-16
2.189227418161121541e+00 6.358820624125165227e-16 6.314034898528419696e-16 6.400168143446113783e-16
2.191659893070189380e+00 6.342923879577358129e-16 6.298244071031579424e-16 6.385615854011545820e-16
2.194095070729156216e+00 6.331177176463546400e-16 6.288222675200833299e-16 6.371681867582423627e-16
2.196532954141077632e+00 6.333340375481599990e-16 6.285669819634645650e-16 6.373342706433836783e-16
2.198973546312345650e+00 6.333091752707352688e-16 6.286990785899959426e-16 6.373995722170337608e-16
2.201416850252692736e+00 6.309088876850005373e-16 6.259231183306980972e-16 6.346759167205320972e-16
2.203862868975195788e+00 6.261999061019732253e-16 6.203521666341019136e-16 6.305671888791421728e-16
2.206311605496279249e+00 6.230387020218659818e-16 6.173027964211839818e-16 6.276729849952455908e-16
2.208763062835719548e+00 6.244246442108151191e-16 6.191818753087207084e-16 6.292107174271104274e-16
2.211217244016648209e+00 6.274546683421211622e-16 6.219674387296041935e-16 6.320452657786492487e-16
2.213674152065555401e+00 6.288769262317151276e-16 6.238104300676834720e-16 6.329783549950850841e-16
2.216133790012294824e+00 6.273227365500812150e-16 6.229704665482567304e-16 6.311167783040758395e-16
2.218596160890086377e+00 6.231486344998017672e-16 6.188331891136743016e-16 6.267226909804741980e-16
2.221061267735519706e+00 6.198699643848868521e-16 6.159612021253066843e-16 6.236091747219288393e-16
2.223529113588559092e+00 6.196824183243434765e-16 6.155091414576004555e-16 6.237431732722396801e-16
2.225999701492546556e+00 6.196610663619294036e-16 6.149887856700987658e-16 6.235920205244990941e-16
2.228473034494204974e+00 6.175665093639741228e-16 6.125617305244598968e-16 6.215721178894322044e-16
2.230949115643642955e+00 6.156341848031752034e-16 6.106639645367771520e-16 6.202900560880449406e-16
2.233427947994357954e+00 6.157799516120263424e-16 6.107382641073895453e-16 6.203073294237783301e-16
2.235909534603240711e+00 6.168131561602267238e-16 6.118731537169324744e-16 6.213496673619859150e-16
2.238393878530577474e+00 6.161083964622172501e-16 6.113080370896697856e-16 6.201948265810480868e-16
2.240880982840055768e+00 6.115524113239937797e-16 6.068026219377769006e-16 6.152821621023570260e-16
2.243370850598767063e+00 6.055682211473599486e-16 6.010860412415159923e-16 6.090699738362984835e-16
2.245863484877210325e+00 6.037569495937462285e-16 5.995360525597813550e-16 6.071387861500303816e-16
2.248358888749296014e+00 6.059255375060178074e-16 6.011792498151566525e-16 6.094722836069208507e-16
2.250857065292350967e+00 6.090357982323548968e-16 6.042543613767011302e-16 6.131806763971291784e-16
2.253358017587120177e+00 6.102995710230097664e-16 6.054385633845626461e-16 6.146549794999685141e-16
2.255861748717772564e+00 6.070929518650953890e-16 6.015384357215754032e-16 6.115977461168662425e-16
2.258368261771903640e+00 6.006757436365875459e-16 5.948215945454172060e-16 6.048236678036444595e-16
2.260877559840539064e+00 5.934164286918207577e-16 5.880154210621433007e-16 5.972399622003315865e-16
2.263389646018139523e+00 5.864885975631215403e-16 5.814740225720071500e-16 5.898645681676701274e-16
2.265904523402604287e+00 5.822876080274133485e-16 5.777504835491106366e-16 5.859580873022005326e-16
2.268422195095273874e+00 5.825125575709892045e-16 5.781804821108290523e-16 5.861593741845394518e-16
2.270942664200935379e+00 5.837671318442999411e-16 5.793571659557036346e-16 5.875676222623993695e-16
2.273465933827825136e+00 5.842486765530448802e-16 5.797655205125177728e-16 5.880173210547208622e-16
2.275992007087634050e+00 5.833958798883765033e-16 5.785679527902138668e-16 5.872093219766820549e-16
2.278520887095509373e+00 5.797712656324640252e-16 5.750316218752313351e-16 5.830025138114287448e-16
2.281052576970060031e+00 5.772576453382656925e-16 5.728435381313893885e-16 5.806220007536953505e-16
2.283587079833360178e+00 5.826594379640890283e-16 5.774744373182914951e-16 5.857271269356412945e-16
2.286124398810952751e+00 5.907148017538225946e-16 5.858748347489854555e-16 5.947724221572610947e-16
2.288664537031853907e+00 5.919594469591596846e-16 5.868719708168902664e-16 5.958067813520844189e-16
2.291207497628556133e+00 5.771396707936104462e-16 5.740947437831298508e-16 5.807386468088987740e-16
2.293753283737032245e+00 5.488016548733897588e-16 5.453732499985834342e-16 5.534263515935200993e-16
2.296301898496740268e+00 5.181939745953868513e-16 5.155646020784814439e-16 5.241562499291878084e-16
2.298853345050625663e+00 5.004479981895826049e-16 4.974080133441017713e-16 5.050949950555940624e-16
2.301407626545126206e+00 4.992908170119196533e-16 4.965805580534077895e-16 5.047589453917444152e-16
2.303964746130176433e+00 5.096829847361097430e-16 5.071743317836284350e-16 5.161727662822504667e-16
2.306524706959209858e+00 5.203407447668922479e-16 5.172721523197655263e-16 5.275715172007838109e-16
2.309087512189164748e+00 5.260000589353172880e-16 5.222916023024582446e-16 5.349128725923657751e-16
2.311653164980485897e+00 5.276965141311969287e-16 5.238598624615069619e-16 5.369115707548895915e-16
2.314221668497130846e+00 5.265748449443043598e-16 5.229425639289429450e-16 5.351944912647095987e-16
2.316793025906572101e+00 5.236639062528727357e-16 5.203796891294262630e-16 5.303364419830525511e-16
2.319367240379801576e+00 5.163471728155137100e-16 5.134237815230545173e-16 5.222084299679116490e-16
2.321944315091334587e+00 5.012300462077997411e-16 4.981070239835310945e-16 5.071519033906880765e-16
2.324524253219213854e+00 4.848780362926564315e-16 4.811213146775926232e-16 4.895154047253716380e-16
2.327107057945013047e+00 4.761521828470371270e-16 4.726328814397003641e-16 4.816859565342747855e-16
2.329692732453840787e+00 4.763341680142220679e-16 4.731865126787107586e-16 4.804869876599895645e-16
2.332281279934345086e+00 4.817218493844228730e-16 4.791941623768466272e-16 4.849794070030873966e-16
2.334872703578716457e+00 4.855008637347559954e-16 4.824320629701509974e-16 4.889012882969319200e-16
2.337467006582692797e+00 4.864688281558863779e-16 4.837522725457378661e-16 4.899688172866534241e-16
2.340064192145562494e+00 4.894741087352608180e-16 4.864923963487693348e-16 4.924534878589106180e-16
2.342664263470168873e+00 4.941385733157715534e-16 4.914453303329917774e-16 4.968288050151592909e-16
2.345267223762913300e+00 5.019642334591420565e-16 4.994021442711805781e-16 5.045818921338704859e-16
2.347873076233760958e+00 5.095122459112174325e-16 5.072429421701590106e-16 5.122052651677866313e-16
2.350481824096243066e+00 5.082036425135177129e-16 5.060374345920409805e-16 5.115100782392829586e-16
2.353093470567461321e+00 5.029314983637713303e-16 5.003331564178578767e-16 5.064693625965416263e-16
2.355708018868091891e+00 5.013113115164656921e-16 4.986430709874126517e-16 5.070582681592337194e-16
2.358325472222389863e+00 4.979557366887530840e-16 4.951594333516294308e-16 5.065299728459507829e-16
2.360945833858192344e+00 4.909684373314037144e-16 4.881222235910496805e-16 5.004549221281764057e-16
2.363569107006923797e+00 4.851590511808065962e-16 4.824072961572740127e-16 4.938041365508321082e-16
2.366195294903598256e+00 4.810644993510956901e-16 4.783210770722842058e-16 4.871759581733688073e-16
2.368824400786824658e+00 4.771487250780765276e-16 4.742329189560288574e-16 4.810758771983557342e-16
2.371456427898809949e+00 4.769441010501333792e-16 4.739853692413625078e-16 4.804773849701896832e-16
2.374091379485363973e+00 4.835018703067385307e-16 4.805428748731149674e-16 4.881011142947834757e-16
2.376729258795903466e+00 4.909572012697443064e-16 4.884564530889198696e-16 4.956906911013904859e-16
2.379370069083454275e+00 4.930831770894924016e-16 4.905284951321921633e-16 4.986439704100311908e-16
2.382013813604658026e+00 4.935266114626630689e-16 4.910375755930712793e-16 4.994215221253424050e-16
2.384660495619774334e+00 4.971924857933427646e-16 4.946505067555945312e-16 5.028917856331324134e-16
2.387310118392685254e+00 5.037006035461467756e-16 5.014605522932887290e-16 5.093127861644739470e-16
2.389962685190899272e+00 5.090993441144998365e-16 5.067455146681260392e-16 5.142735521803313981e-16
2.392618199285555747e+00 5.071946874778368622e-16 5.048736973567856381e-16 5.120572023568160195e-16
2.395276663951428464e+00 5.001282377671430374e-16 4.977295645524313674e-16 5.048696006451073058e-16
2.397938082466930076e+00 4.949268360666065195e-16 4.924831318592310606e-16 4.997171881206435908e-16
2.400602458114115656e+00 4.919455412856960061e-16 4.895931563616458644e-16 4.972481327059055991e-16
2.403269794178686691e+00 4.887290269332227009e-16 4.865840484501701130e-16 4.949381400429631907e-16
2.405940093949996417e+00 4.832757722336139073e-16 4.811887333419569307e-16 4.900264220852062374e-16
2.408613360721052032e+00 4.781241186838188248e-16 4.762473703827133815e-16 4.858554366733651840e-16
2.411289597788520034e+00 4.804612587885310151e-16 4.783456083693241995e-16 4.874688463806155671e-16
2.413968808452729320e+00 4.852075387065136472e-16 4.832595527891222246e-16 4.933275794986255612e-16
2.446986450706722049e+00 4.429409702095238999e-16 4.406093162890961926e-16 4.485301529027820100e-16
2.449705324540840667e+00 4.305320253675201361e-16 4.281957848475106783e-16 4.376202754472069228e-16
2.452427219345886034e+00 4.228427781327278556e-16 4.205840547273184763e-16 4.290107665226315158e-16
2.455152138478492674e+00 4.330369410822963466e-16 4.301060045367732650e-16 4.394379822737970599e-16
2.457880085299024131e+00 4.453775168218599675e-16 4.432523584462043145e-16 4.505640521754926287e-16
2.460611063171578738e+00 4.413394936580047976e-16 4.395335529818805811e-16 4.455806561132150835e-16
2.463345075463991396e+00 4.280355581411471057e-16 4.262275510957786523e-16 4.316765890033105518e-16
2.466082125547840231e+00 4.146227307584130653e-16 4.128666247453701042e-16 4.177093932885638974e-16
2.468822216798448821e+00 4.020474493687651994e-16 4.003981456615649323e-16 4.047057785008217110e-16
2.471565352594891518e+00 3.901414797673576170e-16 3.886171336979979591e-16 3.925440755160027145e-16
2.474311536319997007e+00 3.812227505658560488e-16 3.798740458356171932e-16 3.839296519003615549e-16
2.477060771360352742e+00 3.815798948825934362e-16 3.800240423616600487e-16 3.851730717791492528e-16
2.479813061106308503e+00 3.873223239148739273e-16 3.857162086975884526e-16 3.911236555227091122e-16
2.482568408951982164e+00 3.930301022367931865e-16 3.912550798671351848e-16 3.961961505847600196e-16
2.485326818295262363e+00 3.962293592631802963e-16 3.946739906407914502e-16 3.995166628836878345e-16
2.488088292537812496e+00 3.926050514870410538e-16 3.910084204431575090e-16 3.953182809659065817e-16
2.490852835085076933e+00 3.917374209276760709e-16 3.896482420381828320e-16 3.947886426230456361e-16
2.493620449346282353e+00 4.005646482381483865e-16 3.989043131969116686e-16 4.042872300806919055e-16
2.496391138734444848e+00 4.044901372089206960e-16 4.027821367379727596e-16 4.077300592469845004e-16
2.499164906666372143e+00 3.986643795214972917e-16 3.971447426223790634e-16 4.023135060297877363e-16
2.501941756562668040e+00 3.909051167978707198e-16 3.894371431377211661e-16 3.947316533678022702e-16
2.504721691847737741e+00 3.842257396646581001e-16 3.825918578167527801e-16 3.870153832074885901e-16
2.507504715949790963e+00 3.804984060947313787e-16 3.789174576821347364e-16 3.826234743348246539e-16
2.510290832300846375e+00 3.761948137910706884e-16 3.747262242963565004e-16 3.779128197058178400e-16
2.513080044336736041e+00 3.640653011592337385e-16 3.623925944495534535e-16 3.660547626082868206e-16
2.515872355497110302e+00 3.484829408231579226e-16 3.468591966968319450e-16 3.501938154682071208e-16
2.518667769225440445e+00 3.390907260945818994e-16 3.377518500907011837e-16 3.408794728920148872e-16
2.521466288969024472e+00 3.394885489248342419e-16 3.379204385913746623e-16 3.413167564305174911e-16
2.524267918178990211e+00 3.443149121979723464e-16 3.427641117094597789e-16 3.463730923532897010e-16
2.527072660310300201e+00 3.461822675181279473e-16 3.446569521765615266e-16 3.482529833391131634e-16
2.529880518821756130e+00 3.416089439006721234e-16 3.402309188532772169e-16 3.438394868494088353e-16
2.532691497176002393e+00 3.313161828830334091e-16 3.297266457885556142e-16 3.336517212834776238e-16
2.535505598839531416e+00 3.176590878058717296e-16 3.160688593818057838e-16 3.202284597214119078e-16
2.538322827282686323e+00 3.107880844692359602e-16 3.090272863321909345e-16 3.124153119713119907e-16
2.541143185979667152e+00 3.164287313826724296e-16 3.141089310736160612e-16 3.184742565952656324e-16
2.543966678408533522e+00 3.252043138891311033e-16 3.224840179321450371e-16 3.273349754162924287e-16
2.546793308051209515e+00 3.284857583907941723e-16 3.256611207966129388e-16 3.304980528278748515e-16
2.549623078393488562e+00 3.310315314994140019e-16 3.280215956957144895e-16 3.328200340456181757e-16
2.552455992925036998e+00 3.370646478876428467e-16 3.346560919125065025e-16 3.389931373104600839e-16
2.555292055139398055e+00 3.396203160618733652e-16 3.379599175974907224e-16 3.410005716806280403e-16
2.558131268533997194e+00 3.273261389728271644e-16 3.249005910171310770e-16 3.302321634212732779e-16
2.560973636610146098e+00 3.027296083152139499e-16 3.002903169856367426e-16 3.056781750859580337e-16
2.563819162873046231e+00 2.872370950002318657e-16 2.856167967439922715e-16 2.894300154602146469e-16
2.566667850831794162e+00 2.939433910801088256e-16 2.908871778842239679e-16 2.965562571348900915e-16
2.569519703999385118e+00 3.147869775268331384e-16 3.115393244074348081e-16 3.171382577146794533e-16
2.572374725892717873e+00 3.304291468742773372e-16 3.287585618174046778e-16 3.321610644137412187e-16
2.575232920032598738e+00 3.306553336398098231e-16 3.290709237893210894e-16 3.322656172471836124e-16
2.578094289943746009e+00 3.282487789028846771e-16 3.264557867101468091e-16 3.301244375278922656e-16
2.580958839154794404e+00 3.298862422648552648e-16 3.275799593466245229e-16 3.318436217395693686e-16
2.583826571198299948e+00 3.295011748093888364e-16 3.282238442663047637e-16 3.313777923241629790e-16
2.586697489610742640e+00 3.328479002336581925e-16 3.311858181758775123e-16 3.347411063748640005e-16
2.589571597932532221e+00 3.378649965800962517e-16 3.363494727481942076e-16 3.400428433029461946e-16
2.592448899708012622e+00 3.318722543294247398e-16 3.297368066509323850e-16 3.340512469649284640e-16
2.595329398485465955e+00 3.195852806280463778e-16 3.172615407641573521e-16 3.214679852081772309e-16
2.598213097817116513e+00 3.190466637817267399e-16 3.166049123746691914e-16 3.211930846556017049e-16
2.601100001259135652e+00 3.265606130614091468e-16 3.247943301721381838e-16 3.289910702433011726e-16
2.603990112371645793e+00 3.322853615497154427e-16 3.303585762215034035e-16 3.349975032201736782e-16
2.606883434718725301e+00 3.411683284856381022e-16 3.388053672174113110e-16 3.440434061086022476e-16
2.609779971868412929e+00 3.526825934010747621e-16 3.504156042543838924e-16 3.547088987758900700e-16
2.612679727392711371e+00 3.583832148123484605e-16 3.567537323583706714e-16 3.603595913975017810e-16
2.615582704867592145e+00 3.570215107912604284e-16 3.551614497796236419e-16 3.590001895095113169e-16
2.618488907873000482e+00 3.578698723540000480e-16 3.558510851495963831e-16 3.594860332400297983e-16
2.621398339992859317e+00 3.679335281142607443e-16 3.657199549815784342e-16 3.701647352468704894e-16
2.624311004815073733e+00 3.782030440659196198e-16 3.760874445406455356e-16 3.808674905048769674e-16
2.627226905931534962e+00 3.772750406001183357e-16 3.758234476969422130e-16 3.803844206511971566e-16
2.630146046938125703e+00 3.661933488902309999e-16 3.643897091195651564e-16 3.693332124216541723e-16
2.633068431434723689e+00 3.599862052261235283e-16 3.580068858321611276e-16 3.624704593402561668e-16
2.635994063025206557e+00 3.685448051216225234e-16 3.662002557106910195e-16 3.710103966881238957e-16
2.638922945317456747e+00 3.755576605067749543e-16 3.736798477520527616e-16 3.780747837531981651e-16
2.641855081923365045e+00 3.692496962286193454e-16 3.675356901265928872e-16 3.718452227200918868e-16
2.644790476458835471e+00 3.598760792007940302e-16 3.583509460186533975e-16 3.622227924756769404e-16
2.647729132543789721e+00 3.546180039525066550e-16 3.530707687642257218e-16 3.564972183701800723e-16
2.650671053802171606e+00 3.527781382764209883e-16 3.510785008673628710e-16 3.547204918259391957e-16
2.653616243861951940e+00 3.584368465646912470e-16 3.562412811013334062e-16 3.604011474411351395e-16
2.656564706355132088e+00 3.700918903784372045e-16 3.676992425054299540e-16 3.720742659750766205e-16
2.659516444917748856e+00 3.753880686402533007e-16 3.736212268917745560e-16 3.768259335968001989e-16
2.662471463189879817e+00 3.614135364945263150e-16 3.595848639292117731e-16 3.641699134928583386e-16
2.665429764815646418e+00 3.314632090187961495e-16 3.287456584549563185e-16 3.351839075189146579e-16
2.668391353443219316e+00 3.056928856889720012e-16 3.031351836570661809e-16 3.076821803070885662e-16
2.671356232724822810e+00 2.962199305861131727e-16 2.944438333533653793e-16 2.984840216614937964e-16
2.674324406316739289e+00 2.952004748911678204e-16 2.935553583635326337e-16 2.976734875597635367e-16
2.677295877879313224e+00 2.916717675508738781e-16 2.898476490710488320e-16 2.940416307768261851e-16
2.680270651076956945e+00 2.893154912514944564e-16 2.871046419965191153e-16 2.918627328693203440e-16
2.683248729578153746e+00 2.899333578023455819e-16 2.875669594828465667e-16 2.926981255175776014e-16
2.686230117055462774e+00 2.960577680931925665e-16 2.927479040483623374e-16 2.982385706996792448e-16
2.689214817185524353e+00 3.089880612489406306e-16 3.055009711032628559e-16 3.112730244090525370e-16
2.692202833649063987e+00 3.161546945786235010e-16 3.131197228767495638e-16 3.179212622392377052e-16
2.695194170130896349e+00 3.141139903646689115e-16 3.110872887008626800e-16 3.158437286352796956e-16
2.698188830319930620e+00 3.163373350236263994e-16 3.128387361989340280e-16 3.182494860550690074e-16
2.701186817909174920e+00 3.205816168923175475e-16 3.179136598209094491e-16 3.227560724984621746e-16
2.704188136595740755e+00 3.183380970963919487e-16 3.158646073522687144e-16 3.203949359329332491e-16
2.707192790080847011e+00 3.129991223204861893e-16 3.102190151566593644e-16 3.152567544528014183e-16
2.710200782069825731e+00 3.042393897612107202e-16 3.014296091080601888e-16 3.065986471567767169e-16
2.713212116272125662e+00 2.945433493002232221e-16 2.920406506563024343e-16 2.965297845003065097e-16
2.716226796401316701e+00 2.955107787838491847e-16 2.932433134415532199e-16 2.976126286679382397e-16
2.719244826175096108e+00 3.021779400512381307e-16 2.997294406363979981e-16 3.041147951851670029e-16
2.722266209315290730e+00 3.075131236471635215e-16 3.049506141235119254e-16 3.095223741722635510e-16
2.725290949547863217e+00 3.184488828162565868e-16 3.152441247629964219e-16 3.204013326457814918e-16
2.728319050602916462e+00 3.329338047563769973e-16 3.294554368363730967e-16 3.349290273077917516e-16
2.731350516214697599e+00 3.365119037945102654e-16 3.342689082834002679e-16 3.382619985487636373e-16
2.734385350121602887e+00 3.195079678214596457e-16 3.159744628394468180e-16 3.220535122211754226e-16
2.737423556066182595e+00 2.927043927587628457e-16 2.894694437616803673e-16 2.952151587509639652e-16
2.740465137795145001e+00 2.812603974911555245e-16 2.785059208838282295e-16 2.836838367729642499e-16
2.743510099059361718e+00 2.981539608369622907e-16 2.938846893941113866e-16 3.012110640879873300e-16
2.746558443613872136e+00 3.250935134066566544e-16 3.202968876321621731e-16 3.279187777303181816e-16
2.749610175217887420e+00 3.365650384080951310e-16 3.333926073082666705e-16 3.386571630627281412e-16
2.752665297634796282e+00 3.314450081651426696e-16 3.291256293149412915e-16 3.333898839190269100e-16
2.755723814632168089e+00 3.258356634449869578e-16 3.232233281248266445e-16 3.279670555383781621e-16
2.758785729981759527e+00 3.285320382312035683e-16 3.254329219899334458e-16 3.304426693329779356e-16
2.761851047459516817e+00 3.297309701943240101e-16 3.269578251364019283e-16 3.316070818222498685e-16
2.764919770845582825e+00 3.223021423288792471e-16 3.195663515310960393e-16 3.241380433641052537e-16
2.767991903924300168e+00 3.163363083054374397e-16 3.133583445046833391e-16 3.182527256610134199e-16
2.771067450484216099e+00 3.191958940595560103e-16 3.153801134759371375e-16 3.213331323995676186e-16
2.774146414318087395e+00 3.223715816196050606e-16 3.191107647991356342e-16 3.246371698790538205e-16
2.777228799222885236e+00 3.168791690832199104e-16 3.146745750950227906e-16 3.189695334098322513e-16
2.780314608999799653e+00 3.085370173065638364e-16 3.065328444835601820e-16 3.103535264341516013e-16
2.783403847454243962e+00 3.036726610055301085e-16 3.013503729385245112e-16 3.056355015551204961e-16
2.786496518395859656e+00 3.062096376868474899e-16 3.019710032588520655e-16 3.082909818922470109e-16
2.789592625638521728e+00 3.230546342149752733e-16 3.164854275431771935e-16 3.259081633844455443e-16
2.792692173000342226e+00 3.459518143585280908e-16 3.402871955661185006e-16 3.485208538709251146e-16
2.795795164303676028e+00 3.546073199586950427e-16 3.515759991247306889e-16 3.566349501267242774e-16
2.798901603375124392e+00 3.400005092810513597e-16 3.362711819490824932e-16 3.426584821096744913e-16
2.802011494045541173e+00 3.150181276102632115e-16 3.119014316103781262e-16 3.177346508750123936e-16
2.805124840150036380e+00 3.073441051240827235e-16 3.034363601744036575e-16 3.096231313864433725e-16
2.808241645527981056e+00 3.236322499411545108e-16 3.174398056884239953e-16 3.264449892033500540e-16
2.811361914023012165e+00 3.376815409528825561e-16 3.335407535681618468e-16 3.401998531920266149e-16
2.814485649483037921e+00 3.331598183513489514e-16 3.297512914704192722e-16 3.354462820032699040e-16
2.817612855760241342e+00 3.202684118731567433e-16 3.167222763235132393e-16 3.222798093096323896e-16
2.820743536711086019e+00 3.149871634091178541e-16 3.112763309034511574e-16 3.168671903178326727e-16
2.823877696196320564e+00 3.222146273160407615e-16 3.175019539243967593e-16 3.243825006259807521e-16
2.827015338080983042e+00 3.333713814750741739e-16 3.288560561211426312e-16 3.355223252955075440e-16
2.830156466234406309e+00 3.370354529567307232e-16 3.341801996430469015e-16 3.387088273909521575e-16
2.833301084530222447e+00 3.250018348414479516e-16 3.218650207004757967e-16 3.271028060758380186e-16
2.836449196846367204e+00 3.094537051269606081e-16 3.069992756846489199e-16 3.113605003540161259e-16
2.839600807065085331e+00 3.128654732381473257e-16 3.087874886328815616e-16 3.150379658189414130e-16
2.842755919072935455e+00 3.273746268688205447e-16 3.232913108775303839e-16 3.299785107857665606e-16
2.845914536760794089e+00 3.304141345145663796e-16 3.274762855472024159e-16 3.330407646809006800e-16
2.849076664023861838e+00 3.223058362105503140e-16 3.190608125160910402e-16 3.250001023312400583e-16
2.852242304761666070e+00 3.165939601644795300e-16 3.131902274479354026e-16 3.192293966210575125e-16
2.855411462878068019e+00 3.202443537624770759e-16 3.151350322343166624e-16 3.224562109660718119e-16
2.858584142281265894e+00 3.322148898768122064e-16 3.266528256916675491e-16 3.345020222962340657e-16
2.861760346883800654e+00 3.404910687384509203e-16 3.366378445054758454e-16 3.427862875072597120e-16
2.864940080602560446e+00 3.376515436691613231e-16 3.341950870590245197e-16 3.398963524283684983e-16
2.868123347358785491e+00 3.299321358510812038e-16 3.262300327602474529e-16 3.321505411232801300e-16
2.870781788942445178e+00 3.308442979466684108e-16 3.287270411665072175e-16 3.338358678573177733e-16
2.873971546485714512e+00 3.316439148769979344e-16 3.298848294100114873e-16 3.351788601543119053e-16
2.877164848204031955e+00 3.398215764013948126e-16 3.384528862698002907e-16 3.437698379495827680e-16
2.880361698035369677e+00 3.462880085981937433e-16 3.447399246652687861e-16 3.495274643243768677e-16
2.883562099922075461e+00 3.447113679485504372e-16 3.428527720797782662e-16 3.480444575214759172e-16
2.886766057810877584e+00 3.321541321089592126e-16 3.300452352385482628e-16 3.364379359133331742e-16
2.889973575652889703e+00 3.176489564019133950e-16 3.158258944496377749e-16 3.206999562430093836e-16
2.893184657403615301e+00 3.198678032783954429e-16 3.180505596585524127e-16 3.234396423785191688e-16
2.896399307022952563e+00 3.380054506049424962e-16 3.359551189981352920e-16 3.412735361693752857e-16
2.899617528475200157e+00 3.487395961506215677e-16 3.469978342707191591e-16 3.506668112490247893e-16
2.902839325729061670e+00 3.476499505713908350e-16 3.457587451419349117e-16 3.492509501426382610e-16
2.906064702757649609e+00 3.410798648883662593e-16 3.390347773374877377e-16 3.427488373403913610e-16
2.909293663538491614e+00 3.329222563583190157e-16 3.312512803071655498e-16 3.345094743542315922e-16
2.912526212053534458e+00 3.310627753486951498e-16 3.295059414490098306e-16 3.330055902863872414e-16
2.915762352289149373e+00 3.346360757690842285e-16 3.329361777098840271e-16 3.369046871583535675e-16
2.919002088236137382e+00 3.386671308807927464e-16 3.368764816300448895e-16 3.405529947957053732e-16
2.922245423889733296e+00 3.419106312787350996e-16 3.403594321495984643e-16 3.448325017602539371e-16
2.925492363249610595e+00 3.424870470557375579e-16 3.407947338622030367e-16 3.452679668916731263e-16
2.928742910319888093e+00 3.435911132693850386e-16 3.421908388573347239e-16 3.468434196609781583e-16
2.931997069109132603e+00 3.588097097276551991e-16 3.559399202930494866e-16 3.638943946567929287e-16
2.935254843630365151e+00 3.776259133464835273e-16 3.757539882738074807e-16 3.811822359736995008e-16
2.938516237901065420e+00 3.742489401114883418e-16 3.716846026456792555e-16 3.788800940500181875e-16
2.941781255943177520e+00 3.470024473441678954e-16 3.441694577908289837e-16 3.510429297288126415e-16
2.945049901783114432e+00 3.226403961391265665e-16 3.209955413667267165e-16 3.248806063089595182e-16
2.948322179451762448e+00 3.187709574309491079e-16 3.173446900744706773e-16 3.206323402084769241e-16
2.951598092984486499e+00 3.316718856737286079e-16 3.295253389533937854e-16 3.336427720635737263e-16
2.954877646421135928e+00 3.486437260809118073e-16 3.463426923296459132e-16 3.503403735445055019e-16
2.958160843806048490e+00 3.617671231722402301e-16 3.598118594656961111e-16 3.638015293146048937e-16
2.961447689188055232e+00 3.678931041608597448e-16 3.661200843938681781e-16 3.701482864943651197e-16
2.964738186620486271e+00 3.669156328095810192e-16 3.650301759187641641e-16 3.688966345605120345e-16
2.968032340161175675e+00 3.646010691044321016e-16 3.630158913871411317e-16 3.671041457110348293e-16
2.971330153872465907e+00 3.705987083307796751e-16 3.686800312633194250e-16 3.735223249457103742e-16
2.974631631821213151e+00 3.793200742253239528e-16 3.777781273838209926e-16 3.829196507207134125e-16
2.977936778078792202e+00 3.770862445558789185e-16 3.751456932132145466e-16 3.810700020268161306e-16
2.981245596721101787e+00 3.625688311345006129e-16 3.602087302708184354e-16 3.697350866133422983e-16
2.984558091828569459e+00 3.499052810094347584e-16 3.480230647334142422e-16 3.542042062844051318e-16
2.987874267486156921e+00 3.486927364866999356e-16 3.472053460782533209e-16 3.512581147291076368e-16
2.991194127783363577e+00 3.577792197653551087e-16 3.557604884430313421e-16 3.610636128750414193e-16
2.994517676814234086e+00 3.687355057526969310e-16 3.670569017555257423e-16 3.717121973446119322e-16
2.997844918677361026e+00 3.749718153363450717e-16 3.727854138802712341e-16 3.771167502096099034e-16
3.001175857475891551e+00 3.719544750453188681e-16 3.694921884609615765e-16 3.745936615649300074e-16
3.004510497317531392e+00 3.619373999504117056e-16 3.594120887527614325e-16 3.644155837144473895e-16
3.007848842314551074e+00 3.567793908889004613e-16 3.543082957711020132e-16 3.596971729986463971e-16
3.011190896583789467e+00 3.666458097597818624e-16 3.642169440371121268e-16 3.700723665519410319e-16
3.014536664246660447e+00 3.838195609560359860e-16 3.818993753324037173e-16 3.861150519547459038e-16
3.017886149429156895e+00 3.903672610255356158e-16 3.885721458359302924e-16 3.926694902449082005e-16
3.021239356261856024e+00 3.842215585009350910e-16 3.823820574022563251e-16 3.865892641594674440e-16
3.024596288879924710e+00 3.756592641938452015e-16 3.737638030776684825e-16 3.785371862610492272e-16
3.027956951423124821e+00 3.693921535629681593e-16 3.676195139148669344e-16 3.719076606507588623e-16
3.031321348035817209e+00 3.653494086176827516e-16 3.637882493751694182e-16 3.672456062432658436e-16
3.034689482866967936e+00 3.696695803072303858e-16 3.679641214316939591e-16 3.719816787312829194e-16
3.038061360070153594e+00 3.795785614656294188e-16 3.779405050195419008e-16 3.819616072342894651e-16
3.041436983803564864e+00 3.824799210989980887e-16 3.810686060693511012e-16 3.848132452347670690e-16
3.044816358230013176e+00 3.754386950211028487e-16 3.738072267864803995e-16 3.787118898289743144e-16
3.048199487516935591e+00 3.682262468631206474e-16 3.668070170637022666e-16 3.711565180276475987e-16
3.051586375836398801e+00 3.727527177986130368e-16 3.707515567317472726e-16 3.760549381280903776e-16
3.054977027365105791e+00 3.876966996507558662e-16 3.854271533273815782e-16 3.913610729341495177e-16
3.058371446284400275e+00 3.993314077673772701e-16 3.977207959972150810e-16 4.021428434203664772e-16
3.061769636780272030e+00 4.003027515882595272e-16 3.989605648552843300e-16 4.026960274792382078e-16
3.065171603043361337e+00 3.957024023637468716e-16 3.943370591812935295e-16 3.981935194403285546e-16
3.068577349268965193e+00 3.918004112272278549e-16 3.904081244729909803e-16 3.943570600479230529e-16
3.071986879657041758e+00 3.907624603541492565e-16 3.889758369175410717e-16 3.937340537474678552e-16
3.075400198412216124e+00 3.933639681269281946e-16 3.912487678424307359e-16 3.959978607411335054e-16
3.078817309743785202e+00 3.976747266174005756e-16 3.958542519645735158e-16 4.001298789160019505e-16
3.082238217865722607e+00 3.997469707832617585e-16 3.983522129240247670e-16 4.022985275345499563e-16
3.085662926996684430e+00 3.971561439062012955e-16 3.958025496103451897e-16 3.997261672342405400e-16
3.089091441360014123e+00 3.911622244118546188e-16 3.894515001889040085e-16 3.939443670349256730e-16
3.092523765183747386e+00 3.855497328876914330e-16 3.838114866414786804e-16 3.886078693892390447e-16
3.095959902700618382e+00 3.846559054915208599e-16 3.832581909367929045e-16 3.869701160674821729e-16
3.099399858148063736e+00 3.894697030777734123e-16 3.877527602133475657e-16 3.916390694099096684e-16
3.102843635768228303e+00 3.942589672330700880e-16 3.928032386676270965e-16 3.962318306616290277e-16
3.106291239807970950e+00 3.930942838837779033e-16 3.915217004720074673e-16 3.953361442372350421e-16
3.109742674518868544e+00 3.875755566205483200e-16 3.860652065270452434e-16 3.898824460390492658e-16
3.113197944157223063e+00 3.848123032632148546e-16 3.834530580356523718e-16 3.869404009030789508e-16
3.116657052984064258e+00 3.869606971627046259e-16 3.857445131271945701e-16 3.890372860838538163e-16
3.120120005265157648e+00 3.895563922880998540e-16 3.882413755355589728e-16 3.917181204921794659e-16
3.123586805271007627e+00 3.911762634177749378e-16 3.897227063562531111e-16 3.932826446287349112e-16
3.127057457276864127e+00 3.939789584277761894e-16 3.925452204183036629e-16 3.960661690124594409e-16
3.130531965562727503e+00 3.953818733690611251e-16 3.939168531695129300e-16 3.975415556128441593e-16
3.134010334413352972e+00 3.937381826789555085e-16 3.922179460530174051e-16 3.958244590775189024e-16
3.137492568118256830e+00 3.903687176065522856e-16 3.888812591462465489e-16 3.925791096768869847e-16
3.140978670971721343e+00 3.862944438166589439e-16 3.848752960392948708e-16 3.882057760656120686e-16
3.144468647272800954e+00 3.858319293979314447e-16 3.845056586870363302e-16 3.871893850805007396e-16
3.147962501325326290e+00 3.912265941907511037e-16 3.895639791376181329e-16 3.929229542642011760e-16
3.151460237437909928e+00 3.989706874697785682e-16 3.974730856998968845e-16 4.006970285738599082e-16
3.154961859923952172e+00 4.022649676759676974e-16 4.007673091725117251e-16 4.048608491460470067e-16
3.158467373101645492e+00 3.984377502103363326e-16 3.969998082903388137e-16 4.010291154589435389e-16
3.161976781293980743e+00 3.921016009610392732e-16 3.907000065602499883e-16 3.934337409172040212e-16
3.165490088828752047e+00 3.874947617325926028e-16 3.861253081557092029e-16 3.887972339871671677e-16
3.169007300038561681e+00 3.823774194668203371e-16 3.808637964194135464e-16 3.838742170291295604e-16
3.172528419260826738e+00 3.746976487972640429e-16 3.733064046013016640e-16 3.763208638240526526e-16
3.176053450837783121e+00 3.696505303179059204e-16 3.682907966476082502e-16 3.709460527508006874e-16
3.179582399116491764e+00 3.713565712410703998e-16 3.699903926082584402e-16 3.724536359423005674e-16
3.183115268448843516e+00 3.743105257484498944e-16 3.728430248305077200e-16 3.754698912069405552e-16
3.186652063191564466e+00 3.744261554854971020e-16 3.730879815780779150e-16 3.757262589255554494e-16
3.190192787706221722e+00 3.736938036660032440e-16 3.724701956711192048e-16 3.748346486360121827e-16
3.193737446359228738e+00 3.741537525035089424e-16 3.731608970126831670e-16 3.752650045320738361e-16
3.197286043521850196e+00 3.768124561204562745e-16 3.759083288709400521e-16 3.778034777522944914e-16
3.200838583570207785e+00 3.796522400469013871e-16 3.787718130437586751e-16 3.807131143840958709e-16
3.204395070885285968e+00 3.826375600624932522e-16 3.816164312250423423e-16 3.842204716662263574e-16
3.207955509852936427e+00 3.835890589278456924e-16 3.826305710911257931e-16 3.851838062276502239e-16
3.211519904863884278e+00 3.816537624226810430e-16 3.804823792654014713e-16 3.834442382338418516e-16
3.215088260313732960e+00 3.823837126289766235e-16 3.811319079186192396e-16 3.847088982486117870e-16
3.218660580602970445e+00 3.878458136719839695e-16 3.866652438004397646e-16 3.903698594947005670e-16
3.222236870136973685e+00 3.937851740511414544e-16 3.928329723808498796e-16 3.962171930666833291e-16
3.225817133326014829e+00 3.955693830106934624e-16 3.946128696113139267e-16 3.979432705670081886e-16
3.229401374585266105e+00 3.933544555020098386e-16 3.922912362171011819e-16 3.958993860157865524e-16
3.232989598334805148e+00 3.931723725656440286e-16 3.921976191404582202e-16 3.961654165778734922e-16
3.236581808999621668e+00 3.951968909695564082e-16 3.940923492276239517e-16 3.979721689635267893e-16
3.240178011009621439e+00 3.927582803373077627e-16 3.916769799296343348e-16 3.958287582842338827e-16
3.243778208799632079e+00 3.870295496865350575e-16 3.857191899928253910e-16 3.908162134809779205e-16
3.247382406809409261e+00 3.857950825989491163e-16 3.844096021106478308e-16 3.901649741411245389e-16
3.250990609483642046e+00 3.936078872671200625e-16 3.921866608378192683e-16 3.973769976713192485e-16
3.254602821271957325e+00 4.066200989576886077e-16 4.053712670845188795e-16 4.103143921579227978e-16
3.258219046628926030e+00 4.157133886219300942e-16 4.144964334428602918e-16 4.196359786831359380e-16
3.261839290014069359e+00 4.170323806056328332e-16 4.157864211004354248e-16 4.222188400172866024e-16
3.265463555891862768e+00 4.136296902520224073e-16 4.124039624032652239e-16 4.197528384442646782e-16
3.269091848731742633e+00 4.091111223856159090e-16 4.078622009858516842e-16 4.163108773548093557e-16
3.272724173008111137e+00 4.077676023022019586e-16 4.066379405092090369e-16 4.145951854383741478e-16
3.276360533200342484e+00 4.114248805783844308e-16 4.104087784949817995e-16 4.164770225155590081e-16
3.280000933792787343e+00 4.185712013834734372e-16 4.173744312040661152e-16 4.225542750981929214e-16
3.283645379274779508e+00 4.262175550420705911e-16 4.248821190540871698e-16 4.312611029581386910e-16
3.287293874140640337e+00 4.274750505419075059e-16 4.262407440978861940e-16 4.345811693953115313e-16
3.290946422889685419e+00 4.178955431302410540e-16 4.161972857602486581e-16 4.263613134629470752e-16
3.294603030026229451e+00 4.041930489182894323e-16 4.026755453796435321e-16 4.122147041668969527e-16
3.298263700059592018e+00 3.986276873838132656e-16 3.973319005176002781e-16 4.059858248912883887e-16
3.301928437504102476e+00 3.997245317032273991e-16 3.982743632670399915e-16 4.057210782901523859e-16
3.305597246879107054e+00 3.967037215135245446e-16 3.953925325487033248e-16 4.036311963027172027e-16
3.309270132708972856e+00 3.844107825355622694e-16 3.822931900939557135e-16 3.892922295840060877e-16
3.312947099523094074e+00 3.608264452472985627e-16 3.578153316138285333e-16 3.649108300622599060e-16
3.316628151855897322e+00 3.310284637619520389e-16 3.272436506173558412e-16 3.352877891002599857e-16
3.320313294246848290e+00 3.090174016739103964e-16 3.052306399643543487e-16 3.123120388556671967e-16
3.324002531240455749e+00 3.044230246921673175e-16 2.998987502641682970e-16 3.076809351301983680e-16
3.327695867386278650e+00 3.147784038098542795e-16 3.100700811114136683e-16 3.175147071764424349e-16
3.331393307238930124e+00 3.270813024263396634e-16 3.234489810568715130e-16 3.296361112204946577e-16
3.335094855358084587e+00 3.372385262470443378e-16 3.338462095359326867e-16 3.398678389947367824e-16
3.338800516308482624e+00 3.459180831273933629e-16 3.430400562576077140e-16 3.488458347161780513e-16
3.342510294659936321e+00 3.531839820511419165e-16 3.504358220589565390e-16 3.558832310869565385e-16
3.346224194987336364e+00 3.592156420214975278e-16 3.566401264904262558e-16 3.617179868074975237e-16
3.349942221870655601e+00 3.653571467795183030e-16 3.630306133685796310e-16 3.674671823705285470e-16
3.353664379894956138e+00 3.706683668978274794e-16 3.687155238256711090e-16 3.724485843766696004e-16
3.357390673650395119e+00 3.750780667517557932e-16 3.736937671160999787e-16 3.763347043958284271e-16
3.361121107732228719e+00 3.799803715366548911e-16 3.787887899832476107e-16 3.811873005361530421e-16
3.364855686740820140e+00 3.863221022946853418e-16 3.851359215480913346e-16 3.881822654135593092e-16
3.368594415281643162e+00 3.932902841818943200e-16 3.919347684617716426e-16 3.953803595093618085e-16
3.372337297965289249e+00 3.975551816460865430e-16 3.961726660543281797e-16 4.012730948550346260e-16
3.376084339407472878e+00 3.955388746579876974e-16 3.939892343877219680e-16 4.010337222075319403e-16
3.379835544229036870e+00 3.911805346983893675e-16 3.897837039391491915e-16 3.957140451882359049e-16
3.383590917055958158e+00 3.937466387946566785e-16 3.926463987703113322e-16 3.958991854119186930e-16
3.387350462519353567e+00 4.010481547024605161e-16 4.000796686318238000e-16 4.026544883640716690e-16
3.391114185255486024e+00 4.039121797890806248e-16 4.029567476240876608e-16 4.050238442874955255e-16
3.394882089905769895e+00 4.017519044514695361e-16 4.006920719831140582e-16 4.028986360056095587e-16
3.398654181116776307e+00 3.997924781508364584e-16 3.986740469110670053e-16 4.007544606844895189e-16
3.402430463540239369e+00 3.987151823931802245e-16 3.976441156923712232e-16 3.996554732782771495e-16
3.406210941833061945e+00 3.962326682885949056e-16 3.952075845046626093e-16 3.970597186049964088e-16
3.409995620657320980e+00 3.912829861887917643e-16 3.900814403541019673e-16 3.922514651527555151e-16
3.413784504680273724e+00 3.845408083702767103e-16 3.833813349615843829e-16 3.860111958794025801e-16
3.417577598574363051e+00 3.848297794352933527e-16 3.838287228611220831e-16 3.865540429916051017e-16
3.421374907017223244e+00 3.969961469540617556e-16 3.955943711998086625e-16 3.990899934045355673e-16
3.425176434691686644e+00 4.070547997264806262e-16 4.057480488854674274e-16 4.085036553213825878e-16
3.428982186285788547e+00 4.069573918134164260e-16 4.057250129914024599e-16 4.088446846378014650e-16
3.432792166492772967e+00 4.019087037065001327e-16 4.005428913666782654e-16 4.035888018952458543e-16
3.436606380011098416e+00 3.950775547745762406e-16 3.938238806644227312e-16 3.963107395901901021e-16
3.440424831544444118e+00 3.893709618225341221e-16 3.885174540318124876e-16 3.904583691842375435e-16
3.444247525801715781e+00 3.896093276727671026e-16 3.886420839050791676e-16 3.906455802399295342e-16
3.448074467497050932e+00 3.939032268292394231e-16 3.925605391138520489e-16 3.950996450292948088e-16
3.451905661349825571e+00 3.952314952058904697e-16 3.936456149674299522e-16 3.962570710386730270e-16
3.455741112084658617e+00 3.913215638906777930e-16 3.896288979829902793e-16 3.923178214798166099e-16
3.459580824431419455e+00 3.878608993823731784e-16 3.864080335810250185e-16 3.890404457350989258e-16
3.463424803125231932e+00 3.878202130441889113e-16 3.866063555126572341e-16 3.889251810614393873e-16
3.467273052906482356e+00 3.887584560865898421e-16 3.873491898327669815e-16 3.900234575543564052e-16
3.471125578520823041e+00 3.911887396344057488e-16 3.896105330722276578e-16 3.926548716537880597e-16
3.474982384719179418e+00 3.944725125077322368e-16 3.929631383822854623e-16 3.958094429779148807e-16
3.478843476257756251e+00 3.968798822080539914e-16 3.954271171648500527e-16 3.980817771820578728e-16
3.482708857898042520e+00 3.977160360334498971e-16 3.964442668633146131e-16 3.989060057892548791e-16
3.486578534406818086e+00 3.977092595557707729e-16 3.962443401675568302e-16 3.987160549431894115e-16
3.490452510556159016e+00 3.972186639219619326e-16 3.960830930565268775e-16 3.982303010827934462e-16
3.494330791123443802e+00 3.982331102984363322e-16 3.972004316400831848e-16 3.992516818183046871e-16
3.498213380891358693e+00 4.020204902648932633e-16 4.010244480950442833e-16 4.031412473004700601e-16
3.502100284647904793e+00 4.063660333157587536e-16 4.051829632371830395e-16 4.075450794544655427e-16
3.505991507186402512e+00 4.083543145619757441e-16 4.070704828694042229e-16 4.093656469023861728e-16
3.509887053305498661e+00 4.077152235596144541e-16 4.064955517567863937e-16 4.086353315509584939e-16
3.513786927809171345e+00 4.053785873842567996e-16 4.042202797061878565e-16 4.063121480855483239e-16
3.517691135506737066e+00 4.034846903721144597e-16 4.023577764373001326e-16 4.044377391116789531e-16
3.521599681212855604e+00 4.035138361073205256e-16 4.023726435516610767e-16 4.044537709318825771e-16
3.525512569747536684e+00 4.022981216357139266e-16 4.010747728010012240e-16 4.032552773011474746e-16
3.529429805936144859e+00 4.006775933102696774e-16 3.993144159470055943e-16 4.017638016208499708e-16
3.533351394609407059e+00 4.028577335241842927e-16 4.015392385576164007e-16 4.041083069640914188e-16
3.537277340603417475e+00 4.057342832568472593e-16 4.045974847494748026e-16 4.068484797980099682e-16
3.541207648759643334e+00 4.057290667512103772e-16 4.045329617054945458e-16 4.066867688178189121e-16
3.545142323924932004e+00 4.066335086942342118e-16 4.054142753104359297e-16 4.076112353635963504e-16
3.549081370951515435e+00 4.109173142368499154e-16 4.095643387709714736e-16 4.122937324170861913e-16
3.553024794697017263e+00 4.146269585062062349e-16 4.133175901315998164e-16 4.162079302948953270e-16
3.556972600024458586e+00 4.151747400473552058e-16 4.137757643315351091e-16 4.164526511451302202e-16
3.560924791802263734e+00 4.148939552330106781e-16 4.134572158496722457e-16 4.162028025358931483e-16
3.564881374904266043e+00 4.150387563945989558e-16 4.135954538098945460e-16 4.163156233791315678e-16
3.568842354209715406e+00 4.146529056749089244e-16 4.132785814712713339e-16 4.158829426452241433e-16
3.572807734603281826e+00 4.158712968069994546e-16 4.145066917463227926e-16 4.172807905219389751e-16
3.576777520975063407e+00 4.195825197531183830e-16 4.183478249449093869e-16 4.212446788680939697e-16
3.580751718220591240e+00 4.227968088511960333e-16 4.214213926937325023e-16 4.247880022283937218e-16
3.584730331240836509e+00 4.237116752820071047e-16 4.223794729234583336e-16 4.253305875008856380e-16
3.588713364942215378e+00 4.239541375228044510e-16 4.224978453274716488e-16 4.254334362764478587e-16
3.592700824236595647e+00 4.237075502946055123e-16 4.222552349809679441e-16 4.252412992157317898e-16
3.596692714041302974e+00 4.228903338946618490e-16 4.215762260592401489e-16 4.246996404183189794e-16
3.600689039279126646e+00 4.238845305107118730e-16 4.227188141201577553e-16 4.259835405018210708e-16
3.604689804878325798e+00 4.271110952318638238e-16 4.259600185848387757e-16 4.291420503263047536e-16
3.608695015772635184e+00 4.286626219178905342e-16 4.274343903586021396e-16 4.299473576436162176e-16
3.612704676901271394e+00 4.271202023281281032e-16 4.258085128058588092e-16 4.284442670846827658e-16
3.616718793208939520e+00 4.263415257226139078e-16 4.250487193665704869e-16 4.278483744170895131e-16
3.620737369645838477e+00 4.278126582024222195e-16 4.265976846657637193e-16 4.295050429778790750e-16
3.624760411167667229e+00 4.293941022941011041e-16 4.281158371745250160e-16 4.308156934000116571e-16
3.628787922735631444e+00 4.293642694474509181e-16 4.280239226349603304e-16 4.306012740706100849e-16
3.632819909316448825e+00 4.274254194062987091e-16 4.261793752076712020e-16 4.287246936641776880e-16
3.636856375882355774e+00 4.256507420787619226e-16 4.244002350346301168e-16 4.269846496420986776e-16
3.640897327411114048e+00 4.265679887472875162e-16 4.253528773874339111e-16 4.281021711752401925e-16
3.644942768886015205e+00 4.285681826452278255e-16 4.272798670481484974e-16 4.300456893326924467e-16
3.648992705295888594e+00 4.284950810460703439e-16 4.273525184565040264e-16 4.299225962063688612e-16
3.653047141635106243e+00 4.277816854192943264e-16 4.265712134815902010e-16 4.292258206040807777e-16
3.657106082903589517e+00 4.284899158959630244e-16 4.272814468450990645e-16 4.300434842602783215e-16
3.661169534106815782e+00 4.298849284383121777e-16 4.286471426497495104e-16 4.315712088463613900e-16
3.665237500255823289e+00 4.309934606913027694e-16 4.297099038017603714e-16 4.325826225820558732e-16
3.669309986367218723e+00 4.310912552271160037e-16 4.297770472517889525e-16 4.327456261753945446e-16
3.673386997463182091e+00 4.300789264701870287e-16 4.286437788361059521e-16 4.316732548335423392e-16
3.677468538571474710e+00 4.293321605856914776e-16 4.278677553946438875e-16 4.310579162891414813e-16
3.681554614725443209e+00 4.300876495957729623e-16 4.287159661544911107e-16 4.318141932078685011e-16
3.685645230964027075e+00 4.308637945365199323e-16 4.296062679322480253e-16 4.325424631349963705e-16
3.689740392331764873e+00 4.307140507312131316e-16 4.295041962710263099e-16 4.323007170411391483e-16
3.693840103878800019e+00 4.304330215561700551e-16 4.292415240297880298e-16 4.319694705016821996e-16
3.697944370660887436e+00 4.310793773420225271e-16 4.298906064304442006e-16 4.326214190136342656e-16
3.702053197739399337e+00 4.321649097215241221e-16 4.309227857932037823e-16 4.336161686557267171e-16
3.706166590181331877e+00 4.323363495513299435e-16 4.311160101779887838e-16 4.337931021963662325e-16
3.710284553059310930e+00 4.315913577649848667e-16 4.301678644398316328e-16 4.329908501365061732e-16
3.714407091451599197e+00 4.309559471886952186e-16 4.296302265322943684e-16 4.324969749871707348e-16
3.718534210442101084e+00 4.317124116972798219e-16 4.303410621528863253e-16 4.332692871151781867e-16
3.722665915120370261e+00 4.326385341412610393e-16 4.313565779752356417e-16 4.341250712437239369e-16
3.726802210581614982e+00 4.319463961160653772e-16 4.305706788132113645e-16 4.333616384487411753e-16
3.730943101926705641e+00 4.301156313135180679e-16 4.287748134547240233e-16 4.315173859480410416e-16
3.735088594262179651e+00 4.284653959378252368e-16 4.271024335869052105e-16 4.299013855016869310e-16
3.739238692700248556e+00 4.275206719957252715e-16 4.261526776285747563e-16 4.289852946800040508e-16
3.743393402358804245e+00 4.270371027469260478e-16 4.255537709176615722e-16 4.284706447744056712e-16
3.747552728361425167e+00 4.273246363297939345e-16 4.258567058666368054e-16 4.286413273122270020e-16
3.751716675837382109e+00 4.283622462893703840e-16 4.270127124784191967e-16 4.297573851657119511e-16
3.755885249921645741e+00 4.288599124060418808e-16 4.275086718303933783e-16 4.303842571686468918e-16
3.760058455754891948e+00 4.279778561158614961e-16 4.265936822466692748e-16 4.295452005291588971e-16
3.764236298483508492e+00 4.268740459259671332e-16 4.254808356414807448e-16 4.283587848996718267e-16
3.768418783259601224e+00 4.266562728604699368e-16 4.252924004182929685e-16 4.282220121584717599e-16
3.772605915241000751e+00 4.269551722422084615e-16 4.255442736198724910e-16 4.286088715432005998e-16
3.776797699591268653e+00 4.273483521262211696e-16 4.258570480494877893e-16 4.290594854872616401e-16
3.780994141479703252e+00 4.271305941728116881e-16 4.254376916316615440e-16 4.287064630422167536e-16
3.785195246081347165e+00 4.258228372179883567e-16 4.242416615827381906e-16 4.273039019123086332e-16
3.789401018576993074e+00 4.246632863296844985e-16 4.230923188763082811e-16 4.260840096109170196e-16
3.793611464153189949e+00 4.243912140939198445e-16 4.228338761624556700e-16 4.257453841604075569e-16
3.797826588002249260e+00 4.241923419410236825e-16 4.225755856099646677e-16 4.256118355177849701e-16
3.802046395322251637e+00 4.229320356163270460e-16 4.213078233460694770e-16 4.243803083011111747e-16
3.806270891317053984e+00 4.206611758743444381e-16 4.190890943522158111e-16 4.219657824575946850e-16
3.810500081196295241e+00 4.186133572170183361e-16 4.172325626719318986e-16 4.199513611980547930e-16
3.814733970175402167e+00 4.182259051974601100e-16 4.167691889547669562e-16 4.197129801368807542e-16
3.818972563475596882e+00 4.184076143955512707e-16 4.165747929875417341e-16 4.199038956888985401e-16
3.823215866323903089e+00 4.175146135380682892e-16 4.154182455298703996e-16 4.189932364665011888e-16
3.827463883953151846e+00 4.159777690987584771e-16 4.140415943958779215e-16 4.174336353259658527e-16
3.831716621601988670e+00 4.153524226637731861e-16 4.137101297271385327e-16 4.168389610784731166e-16
3.835974084514879756e+00 4.155536314611508040e-16 4.140123827519909285e-16 4.170904990629693210e-16
3.840236277942118637e+00 4.159076034082663189e-16 4.142221507589143759e-16 4.174149495950524130e-16
3.844503207139831957e+00 4.159273417208486130e-16 4.139827799621457367e-16 4.174913199311625328e-16
3.848774877369987468e+00 4.156038745820052674e-16 4.137572440106466398e-16 4.172146422462064680e-16
3.853051293900398466e+00 4.152652240913041349e-16 4.135720578675706336e-16 4.168613319971084108e-16
3.857332462004732232e+00 4.150027568398872936e-16 4.133148067081747794e-16 4.165791752168063969e-16
3.861618386962515359e+00 4.146242304160648132e-16 4.128793852609750352e-16 4.162378517827252413e-16
3.865909074059140416e+00 4.139028914016005304e-16 4.121638114822761789e-16 4.154895419766860999e-16
3.870204528585872605e+00 4.127856668300284592e-16 4.110989476509560842e-16 4.143574433005089385e-16
3.874504755839856873e+00 4.118521066725280434e-16 4.101048062681306568e-16 4.134121559846547551e-16
3.878809761124123234e+00 4.112394528059612332e-16 4.094263786920337514e-16 4.129049980788714094e-16
3.883119549747594323e+00 4.103682483901935599e-16 4.085727538864519805e-16 4.120106165218644444e-16
3.887434127025091612e+00 4.091883200098492792e-16 4.071852113716382006e-16 4.107532603763532350e-16
3.891753498277341627e+00 4.084621052956887830e-16 4.064772340166346461e-16 4.099531520497821521e-16
3.896077668830983054e+00 4.079727336356104373e-16 4.059458478882527623e-16 4.095423439571957138e-16
3.900406644018572955e+00 4.071696270970309521e-16 4.050910214636752577e-16 4.086977819831349031e-16
3.904740429178593430e+00 4.063045889920545510e-16 4.042050863073172648e-16 4.078204586942670802e-16
3.909079029655458726e+00 4.057472499870400392e-16 4.036816153550345805e-16 4.072430055649140308e-16
3.913422450799520558e+00 4.054930526926662605e-16 4.034364825906779798e-16 4.070356828739441213e-16
3.917770697967075666e+00 4.052481420830785976e-16 4.032470415557965413e-16 4.067795505878329736e-16
3.922123776520372473e+00 4.047310964180201462e-16 4.026224330412062366e-16 4.062547963886024852e-16
3.926481691827617304e+00 4.038911279177410811e-16 4.016883456980954841e-16 4.054645621832360121e-16
3.930844449262981488e+00 4.027365845654360380e-16 4.005205471084652567e-16 4.043445794125889686e-16
3.935212054206607135e+00 4.016197362794017377e-16 3.993826374259517092e-16 4.032703367538790676e-16
3.939584512044614684e+00 4.008355076079767579e-16 3.986205059895424500e-16 4.025141649041128195e-16
3.943961828169108674e+00 4.001348214285300454e-16 3.976155019015071676e-16 4.017521107487799033e-16
3.948344007978185299e+00 3.989313083029179304e-16 3.962187318033583039e-16 4.004971350902209103e-16
3.952731056875938620e+00 3.975637743353719236e-16 3.948589196589738214e-16 3.991305699394099458e-16
3.957122980272467228e+00 3.970926586261405786e-16 3.942441067270362914e-16 3.987128841851558877e-16
3.961519783583880905e+00 3.973973260296968827e-16 3.944262356083151669e-16 3.990004896700630537e-16
3.965921472232307288e+00 3.970948447709957746e-16 3.942751827265762829e-16 3.986738652895463879e-16
3.970328051645898526e+00 3.957552181607788048e-16 3.931886060424090733e-16 3.971337552027040915e-16
3.974739527258838390e+00 3.939074075644575273e-16 3.913590713766432196e-16 3.953098439739452720e-16
3.979155904511348041e+00 3.925201128517527776e-16 3.898850061996546236e-16 3.938885107037618930e-16
3.983577188849694029e+00 3.917876758449110273e-16 3.890994569961093785e-16 3.931998108815442658e-16
3.988003385726193617e+00 3.912945358570531638e-16 3.885814024668833621e-16 3.927069610531298315e-16
3.992434500599222780e+00 3.906889928796716816e-16 3.880240809105162209e-16 3.920424241019490739e-16
3.996870538933221972e+00 3.893980887256138204e-16 3.868111502943271673e-16 3.907431408471090057e-16
4.001311506198703682e+00 3.875889042344990933e-16 3.851042541994384230e-16 3.888820033468657536e-16
4.005757407872257758e+00 3.865914840084057523e-16 3.840345357357517543e-16 3.877796193814108573e-16
4.010208249436559846e+00 3.863873411241403376e-16 3.837436399966539823e-16 3.876002931148905736e-16
4.014664036380378498e+00 3.858005698300396946e-16 3.830820735330295530e-16 3.870247536513049295e-16
4.019124774198578720e+00 3.842459797826743584e-16 3.816848498707091845e-16 3.854005363702891228e-16
4.023590468392132635e+00 3.821035021882649457e-16 3.795302453042411996e-16 3.832431989571411251e-16
4.028061124468123921e+00 3.808821258523015927e-16 3.780693905346490581e-16 3.820841858120383526e-16
4.032536747939754918e+00 3.814301850732946777e-16 3.785449974127832143e-16 3.825606938876023601e-16
4.037017344326354618e+00 3.822718792529332454e-16 3.796162315850644607e-16 3.835815476206387533e-16
4.041502919153383999e+00 3.823099252039817869e-16 3.796571375743824964e-16 3.836155824414298547e-16
4.045993477952443129e+00 3.810003827818257438e-16 3.784896290861764085e-16 3.823342341164608659e-16
4.050489026261279157e+00 3.790433162328966442e-16 3.765525413562616456e-16 3.802845378915094092e-16
4.054989569623791645e+00 3.766974814568936596e-16 3.743815067743567374e-16 3.779189597759419331e-16
4.059495113590040560e+00 3.748203275458891085e-16 3.725689568731208327e-16 3.760054129790489072e-16
4.064005663716251604e+00 3.740995147745695298e-16 3.719076478002592375e-16 3.754776926227451404e-16
4.068521225564825095e+00 3.734752737910383877e-16 3.707629099046421510e-16 3.747257674225749784e-16
4.073041804704341295e+00 3.706763055103220230e-16 3.677037503997110920e-16 3.721123007037444169e-16
4.077567406709568409e+00 3.668016086423917015e-16 3.645329791660195395e-16 3.684138067868466771e-16
4.128478666168136968e+00 3.442479834780892513e-16 3.400491327644065841e-16 3.455949529533327308e-16
4.133065864686101598e+00 3.439907563188806289e-16 3.396617948452955052e-16 3.455590744312439163e-16
4.137658160091308268e+00 3.447388693791651494e-16 3.406758787899077814e-16 3.463014261200735895e-16
4.142255558046965547e+00 3.456353241093543792e-16 3.417970653100214861e-16 3.471914005538964380e-16
4.146858064222572970e+00 3.466597125489545868e-16 3.428377404852960648e-16 3.481934131331789302e-16
4.151465684293931702e+00 3.462081570147136715e-16 3.424302566227823128e-16 3.477935620396835165e-16
4.156078423943147193e+00 3.441473071240047069e-16 3.405505930504117455e-16 3.457248735260611591e-16
4.160696288858639846e+00 3.417661965635501951e-16 3.384097995560048715e-16 3.433695290605369515e-16
4.165319284735149452e+00 3.385336348382204419e-16 3.353317523882688947e-16 3.401260380206117525e-16
4.169947417273744072e+00 3.338197510415379486e-16 3.306587727389618509e-16 3.352848989270768918e-16
4.174580692181826258e+00 3.292491699234944720e-16 3.261151226836766994e-16 3.304037036001566879e-16
4.179219115173139265e+00 3.261724838837330545e-16 3.232074680977369103e-16 3.272136609889926270e-16
4.183862691967775937e+00 3.250739587050614558e-16 3.223208583976300555e-16 3.261491578197609108e-16
4.188511428292184924e+00 3.255214085407081563e-16 3.230170722662593359e-16 3.267608939453936434e-16
4.193165329879176007e+00 3.243146719276723267e-16 3.223807902395535688e-16 3.255851044114408134e-16
4.197824402467930760e+00 3.183255245072496266e-16 3.165489216888690417e-16 3.199120795145864977e-16
4.202488651804006103e+00 3.093995640149567221e-16 3.077885084587770482e-16 3.110041268945093402e-16
4.207158083639344071e+00 3.013835633122049540e-16 2.996099435570981285e-16 3.030506427693868253e-16
4.211832703732276251e+00 2.956494223820546326e-16 2.938357533171972166e-16 2.973745057022914729e-16
4.216512517847534447e+00 2.913395051994225649e-16 2.894127223757689087e-16 2.933437209077862923e-16
4.221197531756254229e+00 2.896913811586461379e-16 2.875177721457376472e-16 2.918619713562684520e-16
4.225887751235983814e+00 2.897052362165695025e-16 2.874565009704716050e-16 2.923733683091665705e-16
4.230583182070690285e+00 2.883243290533809442e-16 2.858816162432059136e-16 2.911643855521254548e-16
4.235283830050768472e+00 2.849405722330058821e-16 2.825877851253849810e-16 2.879141981421937775e-16
4.239989700973047171e+00 2.829748014096240955e-16 2.808768967702582608e-16 2.854441891825828671e-16
4.244700800640795357e+00 2.830825125727333680e-16 2.812047402578630976e-16 2.854025469859305553e-16
4.249417134863729295e+00 2.831806523072241667e-16 2.811681897379283987e-16 2.853842610550191598e-16
4.254138709458022305e+00 2.818182310540226296e-16 2.794428449936549860e-16 2.843186130955372349e-16
4.258865530246309206e+00 2.819773000249643826e-16 2.791590741718652139e-16 2.849307990868129706e-16
4.263597603057694307e+00 2.839810529395889327e-16 2.812340807062657795e-16 2.866784818154647497e-16
4.268334933727758518e+00 2.821580408215858054e-16 2.794630792421232800e-16 2.846292141365764015e-16
4.273077528098567335e+00 2.754050276020954436e-16 2.726183501849702628e-16 2.780227676911558616e-16
4.277825392018677064e+00 2.697776313420437482e-16 2.672389858979216305e-16 2.729639917440952610e-16
4.282578531343141925e+00 2.707907611605052778e-16 2.685923537845862873e-16 2.743910754688717175e-16
4.287336951933522933e+00 2.765597875399417929e-16 2.744015308247832174e-16 2.796331183539171801e-16
4.292100659657893225e+00 2.816194041075669210e-16 2.796990189529230474e-16 2.840276861139486848e-16
4.296869660390846057e+00 2.827417696514756433e-16 2.812119447042913806e-16 2.849267733432970079e-16
4.301643960013502799e+00 2.798512918187989515e-16 2.780674704901418736e-16 2.816882155766713968e-16
4.306423564413517369e+00 2.750562588216872020e-16 2.732549752554913342e-16 2.767931203001638794e-16
4.311208479485087786e+00 2.720310284353829113e-16 2.705378896611124444e-16 2.740572546747295365e-16
4.315998711128959719e+00 2.712372769292356594e-16 2.698473542030492964e-16 2.734318513207264582e-16
4.320794265252436261e+00 2.708845583354062069e-16 2.693860324657486945e-16 2.731356687746276733e-16
4.325595147769383253e+00 2.691945373108914668e-16 2.673601061913360633e-16 2.711310410556605560e-16
4.330401364600238168e+00 2.645843035699057830e-16 2.625787793567641410e-16 2.665844588787329991e-16
4.335212921672016329e+00 2.600113286844464635e-16 2.582647786960290037e-16 2.620258181784180155e-16
4.340029824918318901e+00 2.584502263757941735e-16 2.570765226956887936e-16 2.604409172374940404e-16
4.344852080279339113e+00 2.581763828609098762e-16 2.569906706885596457e-16 2.601579687846165398e-16
4.349679693701872019e+00 2.563684038983287805e-16 2.552516173707811925e-16 2.583755421527458786e-16
4.354512671139318947e+00 2.546513656045702351e-16 2.535013574746685222e-16 2.566557683763759372e-16
4.359351018551696377e+00 2.551540686204800555e-16 2.540626816015816888e-16 2.571113921192852221e-16
4.364194741905643049e+00 2.557236464723051212e-16 2.545924137815836937e-16 2.574970943687211837e-16
4.369043847174427064e+00 2.536617841259050781e-16 2.523870747523423244e-16 2.552798570218886663e-16
4.373898340337953883e+00 2.495082714324864549e-16 2.482091523270762158e-16 2.511990220415844950e-16
4.378758227382773427e+00 2.463368904905083301e-16 2.450142632558930602e-16 2.479273429889914093e-16
4.383623514302087187e+00 2.452143571070028082e-16 2.438439336348942642e-16 2.465949673023062039e-16
4.388494207095756217e+00 2.435591514635682759e-16 2.420229621275730428e-16 2.449545960777411056e-16
4.393370311770307346e+00 2.397757843037869061e-16 2.381205961108284719e-16 2.410046175797324183e-16
4.398251834338941180e+00 2.351912109268502896e-16 2.334573467575881473e-16 2.363729054645987946e-16
4.403138780821540088e+00 2.314927258911470686e-16 2.298885543044391908e-16 2.327823166371963368e-16
4.408031157244675313e+00 2.298805164002257955e-16 2.285416450139198074e-16 2.311859004958588000e-16
4.412928969641614074e+00 2.302556585015865286e-16 2.289698461654232929e-16 2.315435292328285463e-16
4.417832224052326673e+00 2.306774850666977877e-16 2.294485066214063478e-16 2.319672594459566589e-16
4.422740926523496263e+00 2.299327463795675140e-16 2.286896055777001432e-16 2.311821319732436054e-16
4.427655083108522405e+00 2.285957631939877899e-16 2.266221748418694545e-16 2.298497906308346281e-16
4.432574699867531720e+00 2.273805314085170747e-16 2.253930898057953982e-16 2.285597630873059123e-16
4.437499782867384113e+00 2.261188231865976408e-16 2.244516526079804906e-16 2.272892467415785046e-16
4.442430338181681648e+00 2.243791153994315064e-16 2.229932584256265643e-16 2.255948079188701579e-16
4.447366371890772108e+00 2.221331873699422188e-16 2.206865555241946663e-16 2.232677889724989391e-16
4.452307890081761421e+00 2.198122598869018290e-16 2.184267881395227744e-16 2.208569989170700423e-16
4.457254898848518998e+00 2.177655709239825679e-16 2.162972962795063591e-16 2.185527930786980916e-16
4.462207404291683943e+00 2.150925281039200084e-16 2.137367101923980954e-16 2.158258618294186349e-16
4.467165412518674827e+00 2.111848781913453679e-16 2.099693834932626798e-16 2.120055306514467183e-16
4.472128929643695905e+00 2.077078435011363695e-16 2.065238545586984866e-16 2.084966153030244531e-16
4.477097961787744218e+00 2.053521173321524256e-16 2.042467265871749908e-16 2.061377993521603910e-16
4.482072515078619368e+00 2.020754503471909992e-16 2.012126825187042420e-16 2.029336527945567760e-16
4.487052595650928843e+00 1.987726974407800452e-16 1.979395288618089330e-16 1.996853521430248310e-16
4.492038209646096902e+00 1.980292968558106761e-16 1.970308605468124327e-16 1.988399924347592990e-16
4.497029363212369901e+00 1.982776789380619877e-16 1.973094871767302629e-16 1.991450134029569418e-16
4.502026062504827841e+00 1.958364818883830603e-16 1.948998529632645557e-16 1.968867839986558034e-16
4.507028313685388810e+00 1.900261939121706214e-16 1.891502777842821508e-16 1.915281440503167504e-16
4.512036122922816972e+00 1.845334113370935128e-16 1.835068140086142721e-16 1.861329295237055506e-16
4.517049496392731456e+00 1.826217669650239434e-16 1.816489590711883103e-16 1.843142679054761097e-16
4.522068440277612567e+00 1.834459780627029023e-16 1.825698690778092022e-16 1.851478363449768622e-16
4.527092960766809782e+00 1.839280301850164762e-16 1.830983695768525994e-16 1.855903616753389186e-16
4.532123064056550632e+00 1.834400059187730119e-16 1.825587973927919511e-16 1.851080702255915803e-16
4.537158756349946920e+00 1.821905195049983740e-16 1.813123626359480487e-16 1.838303936157781760e-16
4.542200043857002711e+00 1.799529042530354629e-16 1.789278299721194633e-16 1.815733389995368700e-16
4.547246932794621443e+00 1.787738877353214325e-16 1.775942664239160602e-16 1.807829562620618669e-16
4.552299429386615692e+00 1.797808085944491890e-16 1.785093953512804771e-16 1.819652213309541379e-16
4.557357539863711615e+00 1.801238010053133304e-16 1.787613733578040392e-16 1.825083396826614819e-16
4.562421270463560496e+00 1.780189453337301689e-16 1.766219819764823570e-16 1.805865415242650936e-16
4.567490627430742300e+00 1.757868765009254750e-16 1.742863229194562410e-16 1.783172323886847368e-16
4.572565617016776329e+00 1.746947433025982462e-16 1.731875737148473256e-16 1.771542671180709467e-16
4.577646245480128329e+00 1.733581224823059619e-16 1.719730346268296029e-16 1.758467996265607388e-16
4.582732519086217593e+00 1.721165037463100170e-16 1.707541079671822018e-16 1.745317985770090598e-16
4.587824444107424071e+00 1.737315763480147123e-16 1.723467160102168824e-16 1.759063860865445126e-16
4.592922026823099024e+00 1.790071849192648075e-16 1.777049851923436386e-16 1.809296184437200037e-16
4.598025273519569467e+00 1.846413374616610981e-16 1.833639648804111388e-16 1.861862951164687559e-16
4.603134190490147049e+00 1.861940993493097346e-16 1.850681423152359884e-16 1.877491909728534342e-16
4.608248784035136048e+00 1.839463131951822277e-16 1.827901745409225207e-16 1.856865108988371411e-16
4.613369060461841364e+00 1.812356012068063804e-16 1.800081606772314678e-16 1.829155309068921360e-16
4.618495026084576516e+00 1.796021475637273468e-16 1.783677577237159846e-16 1.813252094060844524e-16
4.623626687224670739e+00 1.791385422563897479e-16 1.779455855407427216e-16 1.808775755501506195e-16
4.628764050210476100e+00 1.812529780514188196e-16 1.801345014551813246e-16 1.827122790562637082e-16
4.633907121377376370e+00 1.853577886542236306e-16 1.842951140481215793e-16 1.865683299344230750e-16
4.639055907067795914e+00 1.885778894368857041e-16 1.876091089425527066e-16 1.896272169028842313e-16
4.644210413631205014e+00 1.909937902392241711e-16 1.898383302634770518e-16 1.920038635937354884e-16
4.649370647424128755e+00 1.948276782926183253e-16 1.934316054753104152e-16 1.957431467527039312e-16
4.654536614810155903e+00 1.996193280286809711e-16 1.981187217022353312e-16 2.004205197621941732e-16
4.659708322159945126e+00 2.028602951420237593e-16 2.013143066047319891e-16 2.036569548369809040e-16
4.664885775851233873e+00 2.023717177328207435e-16 2.010787804506390387e-16 2.030486265012177269e-16
4.670068982268846369e+00 1.980095033690539685e-16 1.970318967725714873e-16 1.986652721284853848e-16
4.675257947804700720e+00 1.925950689470668112e-16 1.915992725755284817e-16 1.932706567432598718e-16
4.680452678857816906e+00 1.902142402000879020e-16 1.891712335425341672e-16 1.909854891821137188e-16
4.685653181834325665e+00 1.909220580791653851e-16 1.898838800076313739e-16 1.917573328243042148e-16
4.690859463147474706e+00 1.907494151334107759e-16 1.895995306160407589e-16 1.915357776233510473e-16
4.696071529217638485e+00 1.877776159099747218e-16 1.867345991791920171e-16 1.884805320073581009e-16
4.701289386472324416e+00 1.844032891001842534e-16 1.835774875850272996e-16 1.851931985200979263e-16
4.706513041346182646e+00 1.829152669493348428e-16 1.820551194763875937e-16 1.837751830225340237e-16
4.711742500281011381e+00 1.816362909679378839e-16 1.807378245508560793e-16 1.825432732257681123e-16
4.716977769725768432e+00 1.808936946400133269e-16 1.799847038912683816e-16 1.818376653027389939e-16
4.722218856136574772e+00 1.808014736246740923e-16 1.799646061587200453e-16 1.817366700409737350e-16
4.727465765976726964e+00 1.781709456809571791e-16 1.773379613718646236e-16 1.791390473446088841e-16
4.732718505716700719e+00 1.738554682926852108e-16 1.730324993904421662e-16 1.749744093236831744e-16
4.737977081834163329e+00 1.713041367905365026e-16 1.704716149290841334e-16 1.725689858269603942e-16
4.743241500813978995e+00 1.714709012133682963e-16 1.706735510764891289e-16 1.727442310031645106e-16
4.748511769148216821e+00 1.739687247809687540e-16 1.731601891244130361e-16 1.751722142643603503e-16
4.753787893336159698e+00 1.762626591197950593e-16 1.755632688529635948e-16 1.773872025545785200e-16
4.759069879884311405e+00 1.773765880312322536e-16 1.765621106467340233e-16 1.783984403326280420e-16
4.764357735306405495e+00 1.776372745519373950e-16 1.766988724476458632e-16 1.785197292489053561e-16
4.769651466123412398e+00 1.759619266448163061e-16 1.751952227511666950e-16 1.769642509882324030e-16
4.774951078863549192e+00 1.723793230840616454e-16 1.716654347608976356e-16 1.733637778781716655e-16
4.780256580062286709e+00 1.692269676137484368e-16 1.684329423644941036e-16 1.702652367199279405e-16
4.785567976262355749e+00 1.703982268525524618e-16 1.695353563426731483e-16 1.714827606775183642e-16
4.790885274013758632e+00 1.755961270849652310e-16 1.746003122039268798e-16 1.766970577174289282e-16
4.796208479873773634e+00 1.793962215217897544e-16 1.784554086705020079e-16 1.803663978060648356e-16
4.801537600406966533e+00 1.781833387010296928e-16 1.773468322925657865e-16 1.790583951120441456e-16
4.806872642185196831e+00 1.735938610569797600e-16 1.728145510259131250e-16 1.744240667702315456e-16
4.812213611787624856e+00 1.704603803825156144e-16 1.696033963147360851e-16 1.713425930266980369e-16
4.817560515800722420e+00 1.720344945527090491e-16 1.708433280995023378e-16 1.728883199664667474e-16
4.822913360818279038e+00 1.750533420814660694e-16 1.739056191822674261e-16 1.757611780697101988e-16
4.828272153441410808e+00 1.754024175047947054e-16 1.744085952791560965e-16 1.760789075920780074e-16
4.833636900278567516e+00 1.741626749018202113e-16 1.732380387469413534e-16 1.749563941119470051e-16
4.839007607945543299e+00 1.742472840692875735e-16 1.733602854380479464e-16 1.751439621293188938e-16
4.844384283065482855e+00 1.756036126636598435e-16 1.746815218818806496e-16 1.764860319242804207e-16
4.849766932268888553e+00 1.769158166613258685e-16 1.758231467779638379e-16 1.775776905042129116e-16
4.855155562193631980e+00 1.777144112063943596e-16 1.765680848721881421e-16 1.783758497446458820e-16
4.860550179484958377e+00 1.778995035708370491e-16 1.768378076404581933e-16 1.786278945142110137e-16
4.865950790795497305e+00 1.766999654199836277e-16 1.756220369143201655e-16 1.774205759609981217e-16
4.871357402785269741e+00 1.727144579045212026e-16 1.718345318406660579e-16 1.735176213911735041e-16
4.876770022121697856e+00 1.666564369194191364e-16 1.658452711041055609e-16 1.675399188033625913e-16
4.882188655479611228e+00 1.629085060066931015e-16 1.619386737512809047e-16 1.638177917475358507e-16
4.887613309541254836e+00 1.630050287003899358e-16 1.619905264319731757e-16 1.639407062591546111e-16
4.893043990996300607e+00 1.654370137391178388e-16 1.643409357339615637e-16 1.662660362883745200e-16
4.898480706541851859e+00 1.688349772522098068e-16 1.675207688537088741e-16 1.695463881962420761e-16
4.903923462882453954e+00 1.732802576200049036e-16 1.718426009776242492e-16 1.740584472807351458e-16
4.909372266730101408e+00 1.767575412802326117e-16 1.753008958103801386e-16 1.775650940628797526e-16
4.914827124804245884e+00 1.777671273930523787e-16 1.763913026427177369e-16 1.785110191453250254e-16
4.920288043831805957e+00 1.770247488831434979e-16 1.757183418874140343e-16 1.778683915461726873e-16
4.925755030547174229e+00 1.750380850357144746e-16 1.737697285488746969e-16 1.758159330453480565e-16
4.931228091692226201e+00 1.723827928146252827e-16 1.711368024456706959e-16 1.731960211055824310e-16
4.936707234016328272e+00 1.710394481939093817e-16 1.697008326061943838e-16 1.718847679657323594e-16
4.942192464276346620e+00 1.705068082099440163e-16 1.691864493993767312e-16 1.713326538652924954e-16
4.947683789236653418e+00 1.690861454303963777e-16 1.678460977662766888e-16 1.699109174488210626e-16
4.953181215669138382e+00 1.682497650939261334e-16 1.668729041061825145e-16 1.691092671358871083e-16
4.958684750353214987e+00 1.706565706075606248e-16 1.689672141533507154e-16 1.715814128855589589e-16
4.964194400075829350e+00 1.745616018177639782e-16 1.729457169780339482e-16 1.756487286237655033e-16
4.969710171631469109e+00 1.775250604421319835e-16 1.758774923878653630e-16 1.786332414769204629e-16
4.975232071822170532e+00 1.791962501952857393e-16 1.775227655184047199e-16 1.802452259637004047e-16
4.980760107457528285e+00 1.779580973838906044e-16 1.765175397376282708e-16 1.788948882485092317e-16
4.986294285354703426e+00 1.747271105996779435e-16 1.733555637089660252e-16 1.756493948887338711e-16
4.991834612338430510e+00 1.734953573832949629e-16 1.718241718969113144e-16 1.746032435235611009e-16
4.997381095241029136e+00 1.763941870066055448e-16 1.742265428378677002e-16 1.776186866026540355e-16
5.002933740902408388e+00 1.799566505200680456e-16 1.777244754173466051e-16 1.810637546365002580e-16
5.008492556170077492e+00 1.789190406981893133e-16 1.772519580520442584e-16 1.801323488175705972e-16
5.014057547899155587e+00 1.721529539636500660e-16 1.707147343688441266e-16 1.729884284563537151e-16
5.019628722952377053e+00 1.665036046489484519e-16 1.650178326960623683e-16 1.674171273094110242e-16
5.025206088200102172e+00 1.674272182753038613e-16 1.655800414695770546e-16 1.687262759431512885e-16
5.030789650520324230e+00 1.717027870514994930e-16 1.695518001391887237e-16 1.730891992396010379e-16
5.036379416798680175e+00 1.749437942377606564e-16 1.728212493142599169e-16 1.762393050444313896e-16
5.041975393928456839e+00 1.766241954127058281e-16 1.743970794267990152e-16 1.777716798036507908e-16
5.047577588810599813e+00 1.792595843492629238e-16 1.768498600351308652e-16 1.804174617237041644e-16
5.053186008353722336e+00 1.824310438462532062e-16 1.801080803123589492e-16 1.835861607491859521e-16
5.058800659474115058e+00 1.830448594146087307e-16 1.809701624081380651e-16 1.841978666164106112e-16
5.064421549095753150e+00 1.819422185181315923e-16 1.798765989772332052e-16 1.830285223545076547e-16
5.070048684150304297e+00 1.823069362354190723e-16 1.802019766580267549e-16 1.834769986621821290e-16
5.075682071577137577e+00 1.824993185798420931e-16 1.804935614878688033e-16 1.836310467661056622e-16
5.081321718323334125e+00 1.808974093767866852e-16 1.788220229298284612e-16 1.822113104446826597e-16
5.086967631343693341e+00 1.820460996356518282e-16 1.794674199966853855e-16 1.833716897217946197e-16
5.092619817600741783e+00 1.863566642349046575e-16 1.836475969892852870e-16 1.876639931750977431e-16
5.098278284064742927e+00 1.885415984613878038e-16 1.863199597051880568e-16 1.898082296788636939e-16
5.103943037713703390e+00 1.852616596844435819e-16 1.833407135294487958e-16 1.866533861472364137e-16
5.109614085533385364e+00 1.802460167561468116e-16 1.780634624674458266e-16 1.816631791818644142e-16
5.115291434517311053e+00 1.792891937014007425e-16 1.768707577933360189e-16 1.807967772315731784e-16
5.120975091666775114e+00 1.809855852603751426e-16 1.784987598734194214e-16 1.825376423365095235e-16
5.126665063990849092e+00 1.806218613178953595e-16 1.781642967435631369e-16 1.821097293308254058e-16
5.132361358506394744e+00 1.772360568121041858e-16 1.748285478053345675e-16 1.787066319077750889e-16
5.138063982238068483e+00 1.735590103070791794e-16 1.713507398819306741e-16 1.751407096452875525e-16
5.143772942218332922e+00 1.721415503255193255e-16 1.698404622072576676e-16 1.736780774090733973e-16
5.149488245487463978e+00 1.749762046213750445e-16 1.724783024338244596e-16 1.764241317866611231e-16
5.155209899093561532e+00 1.795456123391928540e-16 1.768700033895921834e-16 1.808889062989790834e-16
5.160937910092554759e+00 1.813282104075759883e-16 1.785294426519261456e-16 1.825909531109084799e-16
5.166672285548212784e+00 1.809514211786157818e-16 1.781011448117310883e-16 1.822047385248924687e-16
5.172413032532155341e+00 1.809802848262772312e-16 1.780569296756248467e-16 1.822948636426496750e-16
5.178160158123858103e+00 1.828674008446285899e-16 1.798495437063376454e-16 1.842404620678327369e-16
5.183913669410662450e+00 1.844070703624247464e-16 1.815338626222327234e-16 1.857656268258070853e-16
5.189673573487785241e+00 1.824688589720267440e-16 1.799551550344333635e-16 1.837471316429364997e-16
5.195439877458326805e+00 1.769139031865007170e-16 1.747256251686337407e-16 1.783291531621038363e-16
5.201212588433280715e+00 1.713334162406082575e-16 1.690480891990780569e-16 1.725519715350599945e-16
5.206991713531540000e+00 1.692821094160317139e-16 1.670049596263088202e-16 1.705533824620076087e-16
5.212777259879908698e+00 1.703760216400383178e-16 1.678829582758140219e-16 1.717312118798566080e-16
5.218569234613108954e+00 1.730500031144976937e-16 1.704144934954929830e-16 1.744543496144869893e-16
5.224367644873789907e+00 1.768607228626666197e-16 1.741271531282115772e-16 1.782925050776990290e-16
5.230172497812538346e+00 1.792840114470127296e-16 1.765015883706128719e-16 1.806543493286190392e-16
5.235983800587885817e+00 1.780341677271938584e-16 1.754115588006254098e-16 1.793335725992838838e-16
5.241801560366316615e+00 1.763508591527411656e-16 1.737015638860906170e-16 1.778076832897227084e-16
5.247625784322279330e+00 1.775044747190759405e-16 1.746558487967008320e-16 1.789547520414281410e-16
5.255622206538219210e+00 1.816934759568714315e-16 1.801274742891779648e-16 1.840712984522270117e-16
5.261461786767705817e+00 1.814291829865135412e-16 1.798622851175705826e-16 1.837396492132835567e-16
5.267307855419669949e+00 1.792883951683931514e-16 1.778290683719114099e-16 1.813068084504908031e-16
5.273160419703469159e+00 1.747486436294262367e-16 1.733742095045318741e-16 1.766920272764023289e-16
5.279019486836473263e+00 1.722635586970625156e-16 1.710028395156485001e-16 1.740545579098489668e-16
5.284885064044069658e+00 1.740983447880460526e-16 1.727663556026865373e-16 1.760073053018989829e-16
5.290757158559673989e+00 1.774592991244778493e-16 1.759908725946789052e-16 1.793384705355411031e-16
5.296635777624739916e+00 1.800737620335140539e-16 1.784930065845401755e-16 1.815500573644360049e-16
5.302520928488767105e+00 1.803817451409738721e-16 1.787249948166491629e-16 1.817802551875482496e-16
5.308412618409310113e+00 1.781508195247623794e-16 1.767421604047130268e-16 1.797108272261073106e-16
5.314310854651987270e+00 1.751072775476100203e-16 1.738032115183522353e-16 1.767502822240947507e-16
5.320215644490489559e+00 1.726783766695356541e-16 1.714539274893423543e-16 1.746224346746428698e-16
5.326126995206590387e+00 1.720748414417004669e-16 1.707615444976956593e-16 1.741246175192244310e-16
5.332044914090153576e+00 1.720707754755071231e-16 1.706670072551953264e-16 1.740420979389367336e-16
5.337969408439142249e+00 1.699930729492369251e-16 1.685348723884357996e-16 1.720742565045819816e-16
5.343900485559630376e+00 1.653745689324252961e-16 1.639980725331537082e-16 1.673448261216970664e-16
5.349838152765808097e+00 1.625514160179955789e-16 1.614327636570557303e-16 1.648749869807087116e-16
5.355782417379992388e+00 1.651658442130759095e-16 1.639655388362280876e-16 1.676337207355309943e-16
5.361733286732636827e+00 1.688182619338574222e-16 1.676579490385545673e-16 1.705224041476756233e-16
5.367690768162339587e+00 1.684730741055227905e-16 1.673278076980971479e-16 1.700891820163767112e-16
5.373654869015853208e+00 1.655997456364040349e-16 1.645165360703149310e-16 1.674721207699062793e-16
5.379625596648093477e+00 1.636150276478968674e-16 1.624845494409674567e-16 1.656553484652819191e-16
5.385602958422146536e+00 1.627838263118561424e-16 1.617867785212003610e-16 1.642337945463184912e-16
5.391586961709282200e+00 1.624117799148855670e-16 1.613149405570262225e-16 1.634219701863520360e-16
5.397577613888959291e+00 1.615318540052830757e-16 1.603959781712854399e-16 1.625530170082435351e-16
5.403574922348836296e+00 1.587660117430502119e-16 1.576911919144264663e-16 1.600542737688198321e-16
5.409578894484779354e+00 1.542621555844192422e-16 1.534124370425752737e-16 1.558984240755949104e-16
5.415589537700873812e+00 1.486295507740930281e-16 1.477809253695857846e-16 1.513290867458128619e-16
5.421606859409430434e+00 1.442573525077468208e-16 1.434847514029765712e-16 1.476160561189586573e-16
5.427630867030996065e+00 1.451184103601783288e-16 1.445093289336081428e-16 1.474612472034091613e-16
5.433661567994363395e+00 1.503829074699586574e-16 1.496634007380769781e-16 1.515517990345841738e-16
5.439698969736578960e+00 1.558346578352695426e-16 1.549311484582934124e-16 1.569080056086227633e-16
5.445743079702952905e+00 1.582966518930662360e-16 1.572124075651274739e-16 1.592144091196439476e-16
5.451793905347066982e+00 1.566076318499392963e-16 1.555460611783766338e-16 1.578898249138427022e-16
5.457851454130786095e+00 1.545596033873032407e-16 1.536399450166112688e-16 1.561908768214380157e-16
5.463915733524264517e+00 1.559409402509929136e-16 1.549632639614084478e-16 1.575273254262184225e-16
5.469986751005958325e+00 1.579358775356982844e-16 1.569063603333526597e-16 1.592671725592628194e-16
5.476064514062631616e+00 1.576269059288526788e-16 1.565602075542521694e-16 1.590044380312153688e-16
5.482149030189368055e+00 1.576870043769794754e-16 1.566491689928709142e-16 1.590535522513941513e-16
5.488240306889578868e+00 1.608045271444209895e-16 1.598471096544998548e-16 1.615866806964010675e-16
5.494338351675011722e+00 1.630734640025915587e-16 1.620990794354353778e-16 1.638036840051450263e-16
5.500443172065761388e+00 1.603997233284459493e-16 1.594625433107456496e-16 1.612687733569531152e-16
5.506554775590278616e+00 1.541029352682505174e-16 1.532339577654527590e-16 1.551855570678870912e-16
5.512673169785379024e+00 1.470034691619941094e-16 1.462705413157937206e-16 1.483640903982262413e-16
5.518798362196251972e+00 1.416415636148134338e-16 1.409512497830739248e-16 1.438994936565618651e-16
5.524930360376470340e+00 1.411050158887298079e-16 1.404917742580498593e-16 1.432618235240295135e-16
5.531069171887999403e+00 1.456680670281762394e-16 1.450812159565053215e-16 1.469311066905938298e-16
5.537214804301208382e+00 1.506763939415029844e-16 1.500006917296288559e-16 1.515667976347260292e-16
5.543367265194876659e+00 1.504122612607521245e-16 1.496388838371804262e-16 1.514137155270822956e-16
5.549526562156204434e+00 1.453784230169570144e-16 1.447061587358674977e-16 1.469109863247493531e-16
5.555692702780822501e+00 1.404984465192911289e-16 1.398166150490129044e-16 1.421989617295494692e-16
5.561865694672801119e+00 1.382414385707405706e-16 1.375527290080444519e-16 1.401907921624063558e-16
5.568045545444659794e+00 1.393655153434364164e-16 1.387417620501575075e-16 1.416465588885166509e-16
5.574232262717376152e+00 1.425839197870284366e-16 1.419343612396453374e-16 1.440885475359421108e-16
5.580425854120395712e+00 1.456937855126531570e-16 1.450030169200573324e-16 1.466152961949346127e-16
5.586626327291640770e+00 1.497107480691391909e-16 1.490440474489348524e-16 1.503014642840057617e-16
5.592833689877520165e+00 1.535237019265642154e-16 1.528458274327297834e-16 1.542351334211952127e-16
5.599047949532939938e+00 1.533979068037604073e-16 1.525904118786695150e-16 1.540941117866986371e-16
5.605269113921309554e+00 1.504524830933938499e-16 1.495634061404684497e-16 1.512212865501692758e-16
5.611497190714555217e+00 1.473638836257108556e-16 1.465668583521628830e-16 1.481658913229978354e-16
5.617732187593126980e+00 1.447645681190399837e-16 1.440545201637122233e-16 1.457585371437361841e-16
5.623974112246008517e+00 1.449928174026152700e-16 1.443367559288979273e-16 1.459278574096211211e-16
5.630222972370725998e+00 1.479488066641986521e-16 1.472405550894702629e-16 1.487031910186099365e-16
5.636478775673360531e+00 1.485310850711818989e-16 1.477162841707007689e-16 1.492341380498535101e-16
5.642741529868553485e+00 1.440813228572462857e-16 1.434010463532227522e-16 1.449446027925663024e-16
5.649011242679518929e+00 1.387236715104879783e-16 1.380850546726465079e-16 1.398668005673939768e-16
5.655287921838051624e+00 1.374058254573737240e-16 1.367379231726336485e-16 1.389647059506929440e-16
5.660499847435858101e+00 1.389122503126559600e-16 1.382358778731464743e-16 1.401626155774364611e-16
5.666789291710786713e+00 1.408348068607285547e-16 1.400044661876553036e-16 1.417519082070447265e-16
5.673085724257131979e+00 1.417158118857884648e-16 1.408854103123179661e-16 1.424816285969460232e-16
5.679389152839640076e+00 1.417866873259313700e-16 1.410853153294580900e-16 1.424285442573134850e-16
5.685699585231684061e+00 1.418339254052945588e-16 1.411531558955797439e-16 1.424735450436453600e-16
5.692017029215274526e+00 1.428681904621659921e-16 1.422191551710494505e-16 1.435406951738733591e-16
5.698341492581069367e+00 1.429993767754520600e-16 1.422847110936780721e-16 1.436436424990027940e-16
5.704672983128381780e+00 1.375023421431576978e-16 1.367750205695858101e-16 1.386365790308975372e-16
5.711011508665190917e+00 1.291979409333804057e-16 1.284395590674648470e-16 1.312792366030989234e-16
5.717357077008152544e+00 1.255473767822168357e-16 1.249424260172994898e-16 1.281161788884927133e-16
5.723709695982606149e+00 1.279456303969480887e-16 1.273725940940445392e-16 1.300398954969410124e-16
5.730069373422586487e+00 1.315127404749376926e-16 1.309899034349272802e-16 1.328506537773860063e-16
5.736436117170834237e+00 1.335029136465129300e-16 1.329225623439572047e-16 1.346641799601377638e-16
5.742809935078802219e+00 1.349210556977598348e-16 1.343215925954197677e-16 1.358310866851133229e-16
5.749190835006667832e+00 1.362904749948436158e-16 1.355859528145107713e-16 1.369857087262556979e-16
5.755578824823341932e+00 1.361619513034586349e-16 1.354634795068995164e-16 1.368355238115709765e-16
5.761973912406478604e+00 1.328375190848278530e-16 1.321153184742098345e-16 1.336979153298395215e-16
5.768376105642485818e+00 1.284505427403338927e-16 1.277819182049135350e-16 1.303036551040385013e-16
5.774785412426533426e+00 1.266794045779097946e-16 1.261742336110130269e-16 1.287920317221298473e-16
5.781201840662562930e+00 1.290612394437175694e-16 1.284894273268295232e-16 1.301791941515440546e-16
5.787625398263299026e+00 1.351596525719328977e-16 1.347045307095613999e-16 1.358181454469484432e-16
5.794056093150258491e+00 1.408027366352400659e-16 1.401977736262786270e-16 1.413281379654003595e-16
5.800493933253759060e+00 1.427086404224077044e-16 1.420462990517219281e-16 1.431594895525135596e-16
5.806938926512930088e+00 1.419697962974447619e-16 1.414397502502588325e-16 1.424032399776796885e-16
5.813391080875722317e+00 1.378412617840652494e-16 1.372496999082982394e-16 1.383402682413393542e-16
5.819850404298917645e+00 1.299469749333583853e-16 1.291433555604325498e-16 1.309863044047905031e-16
5.826316904748138903e+00 1.232584026121737250e-16 1.224136974597902816e-16 1.249339133538245142e-16
5.832790590197858727e+00 1.223185348375484698e-16 1.217107015684668271e-16 1.234490460979415024e-16
5.839271468631411999e+00 1.254996439341202666e-16 1.250180294930336018e-16 1.262922955776634725e-16
5.845759548041002063e+00 1.282290449210983191e-16 1.277294976742785517e-16 1.287907074290308821e-16
5.852254836427714046e+00 1.287817482717373974e-16 1.282592178516279746e-16 1.293375293889206818e-16
5.858757341801522855e+00 1.277100023705956102e-16 1.271486681118251585e-16 1.282828694668463968e-16
5.865267072181302055e+00 1.255745637652780703e-16 1.249062171030233095e-16 1.263649264733733824e-16
5.871784035594837192e+00 1.223387140393185993e-16 1.217188851496653409e-16 1.238802410816541338e-16
5.878308240078831126e+00 1.182106650151738682e-16 1.175267691146486596e-16 1.209065330285474409e-16
5.884839693678919126e+00 1.160170757648296323e-16 1.153372853668474009e-16 1.194052315439289298e-16
5.891378404449673312e+00 1.174825560891549308e-16 1.168358049261624539e-16 1.204958115391543029e-16
5.897924380454617754e+00 1.215249940271256662e-16 1.209079603772046876e-16 1.232506372349634332e-16
5.904477629766233804e+00 1.274347733289545246e-16 1.268933158380151948e-16 1.281927207990278400e-16
5.911038160465974300e+00 1.319987471835103399e-16 1.314197779278437550e-16 1.324414637651067072e-16
5.917605980644269792e+00 1.319044138451085739e-16 1.313259742437739904e-16 1.323444979399107250e-16
5.924181098400540968e+00 1.279997242186761771e-16 1.274565723092165343e-16 1.286696569980315021e-16
5.930763521843208430e+00 1.219938314596345956e-16 1.213253363728122746e-16 1.230283821598758609e-16
5.937353259089700686e+00 1.154274395504228222e-16 1.148134608067562929e-16 1.176098486850371119e-16
5.943950318266466581e+00 1.122250293196082175e-16 1.115863956030671158e-16 1.148628757219037542e-16
5.950554707508985075e+00 1.137460597884263898e-16 1.132726221403704280e-16 1.159330693369917517e-16
5.957166434961773227e+00 1.182248409112002572e-16 1.177075628124415392e-16 1.193391845708531411e-16
5.963785508778397748e+00 1.216289561109179867e-16 1.211707440835180095e-16 1.222988276778812310e-16
5.970411937121484769e+00 1.233117958776539284e-16 1.228443281765332015e-16 1.239267279823565407e-16
5.977045728162730498e+00 1.256294739709460391e-16 1.251876915949010964e-16 1.262273011365670772e-16
5.983686890082910992e+00 1.273786701022260480e-16 1.269386325677578491e-16 1.278690917498171775e-16
5.990335431071891925e+00 1.288151010352627286e-16 1.283552241167800656e-16 1.293388981680822811e-16
5.996991359328638360e+00 1.323604454602585423e-16 1.316702790578708427e-16 1.328650060687022013e-16
6.003654683061225406e+00 1.355449058404045926e-16 1.344805100572967671e-16 1.360707503933839284e-16
6.010325410486848874e+00 1.350131170342519901e-16 1.338041625023022806e-16 1.354869483043842245e-16
6.017003549831834164e+00 1.318816732607167688e-16 1.309762639717764033e-16 1.323567801297021267e-16
6.023689109331646918e+00 1.283459478420352924e-16 1.278098978619589596e-16 1.287092227733912265e-16
6.030382097230904570e+00 1.243698797268759767e-16 1.239121745520727270e-16 1.247161522114985645e-16
6.037082521783383449e+00 1.184982712785266090e-16 1.179021113607621033e-16 1.191639134747806622e-16
6.043790391252031213e+00 1.111946396028769591e-16 1.104936072481406012e-16 1.125401570325649294e-16
6.050505713908977512e+00 1.083074810034695175e-16 1.076685345837933500e-16 1.103728927897681754e-16
6.057228498035542863e+00 1.128490263046847032e-16 1.122543809779784744e-16 1.137067366904944062e-16
6.063958751922249313e+00 1.183899721601045785e-16 1.178284893895018613e-16 1.188686784799961471e-16
6.070696483868829318e+00 1.214855003115949789e-16 1.208109338918673788e-16 1.219263345314280464e-16
6.077441702184239070e+00 1.251989844382036625e-16 1.244799321921471950e-16 1.256118999884724614e-16
6.084194415186665594e+00 1.291712012485847019e-16 1.275989688282460098e-16 1.295991379803340605e-16
6.090954631203540082e+00 1.288568316010427488e-16 1.270671826884315080e-16 1.294118746691843254e-16
6.097722358571544099e+00 1.234781104008176443e-16 1.224479712769975499e-16 1.241460500495944299e-16
6.104497605636623803e+00 1.175002744423514760e-16 1.167393648921814159e-16 1.182654251794139708e-16
6.111280380753997932e+00 1.170227688897629015e-16 1.161760209378245897e-16 1.176909237746515106e-16
6.118070692288169354e+00 1.240602443026097045e-16 1.226606754414579094e-16 1.248197944509553366e-16
6.124868548612933949e+00 1.340580131639760553e-16 1.307435261230579197e-16 1.349730631871124601e-16
6.131673958111393041e+00 1.389368541936687049e-16 1.343476969634774553e-16 1.402199080794970539e-16
6.138486929175961393e+00 1.355053067514844626e-16 1.318856165119985643e-16 1.370729108442073572e-16
6.145307470208378753e+00 1.273982331780786855e-16 1.242981851233816663e-16 1.290251546897165098e-16
6.152135589619721401e+00 1.195132290682224994e-16 1.175413275201544747e-16 1.212356432142769855e-16
6.158971295830410142e+00 1.141681292278519570e-16 1.123830502994542689e-16 1.159722214542408052e-16
6.165814597270221853e+00 1.118916470022147705e-16 1.104090383031308731e-16 1.133770965170150055e-16
6.172665502378300140e+00 1.130789506628193940e-16 1.116522038002210028e-16 1.142103916265111218e-16
6.179524019603165108e+00 1.169669858723820525e-16 1.154305360812335496e-16 1.179979344943674213e-16
6.186390157402724022e+00 1.213338603468308189e-16 1.195600959205714361e-16 1.223789196053658989e-16
6.193263924244282848e+00 1.246833985847960255e-16 1.219587342594148871e-16 1.257719351157723560e-16
6.200145328604554251e+00 1.255446628601678209e-16 1.225766149456491649e-16 1.266963317865375203e-16
6.207034378969670030e+00 1.246138935861815023e-16 1.220702901517042892e-16 1.256404190616306801e-16
6.213931083835191771e+00 1.243154891602780670e-16 1.218367870244188200e-16 1.251275644981672135e-16
6.220835451706119734e+00 1.259147876171403566e-16 1.229543092632375339e-16 1.266041847350677822e-16
6.227747491096904398e+00 1.270773002787068791e-16 1.241415824153850465e-16 1.276743558719654706e-16
6.234667210531456227e+00 1.250386128474921045e-16 1.228792877558554403e-16 1.256119377063498955e-16
6.241594618543158113e+00 1.232820728047409860e-16 1.211937614107050094e-16 1.238574139286942043e-16
6.248529723674872471e+00 1.248582370975592253e-16 1.216107165494301892e-16 1.255454230945033519e-16
6.255472534478955460e+00 1.257710670855964527e-16 1.222196673473172318e-16 1.266343941676688369e-16
6.262423059517264967e+00 1.244728577343587740e-16 1.214335692306662926e-16 1.254605886224024033e-16
6.269381307361173050e+00 1.241784582527478982e-16 1.211048902892227536e-16 1.250635996766241695e-16
6.276347286591573926e+00 1.254108842991795602e-16 1.218930210843602064e-16 1.262164573674245340e-16
6.283321005798898184e+00 1.265543261189200276e-16 1.227513388471244840e-16 1.273157626922139367e-16
6.290302473583119003e+00 1.279241688892525421e-16 1.235817362982682654e-16 1.286221336567579652e-16
6.297291698553767247e+00 1.293306517505626444e-16 1.243913495953162433e-16 1.300286492767795069e-16
6.304288689329937689e+00 1.289059661210815601e-16 1.241574337678943221e-16 1.295584715634087757e-16
6.311293454540304104e+00 1.261483237342096620e-16 1.224403192365508094e-16 1.267778134950605774e-16
6.318306002823126377e+00 1.242830311721069044e-16 1.212123704566949911e-16 1.250499259548727822e-16
6.325326342826262938e+00 1.247193310337829933e-16 1.217006211451990863e-16 1.257182141059050260e-16
6.332354483207181417e+00 1.235512098734576734e-16 1.209211052593686884e-16 1.246284073188212376e-16
6.339390432632967531e+00 1.192989379180537354e-16 1.173756590650619134e-16 1.202222141051011807e-16
6.346434199780337515e+00 1.169117375669508649e-16 1.153187534407973606e-16 1.175058963323486325e-16
6.353485793335648779e+00 1.183517060519007355e-16 1.163959779620952557e-16 1.188913200302575283e-16
6.360545221994910570e+00 1.199071389469485986e-16 1.172891906033918441e-16 1.204995857968232348e-16
6.367612494463793738e+00 1.184044725372432026e-16 1.163190144309157574e-16 1.188948793506142429e-16
6.374687619457642285e+00 1.157067625601108084e-16 1.140330837848188541e-16 1.161120848964950118e-16
6.381770605701484023e+00 1.151443686431329005e-16 1.129563845793366687e-16 1.155338036082936924e-16
6.388861461930041230e+00 1.161386387214288369e-16 1.134757014335721796e-16 1.165674343389205663e-16
6.395960196887741311e+00 1.144972355675819865e-16 1.129721185874084239e-16 1.148527142323387819e-16
6.403066819328727455e+00 1.064752176530314276e-16 1.058144275541112770e-16 1.069637220680451345e-16
6.410181338016870178e+00 9.613888062257301978e-17 9.541977917558337913e-17 9.705937559335042710e-17
6.417303761725777989e+00 9.280009691698192658e-17 9.208709487752106284e-17 9.422133708162892441e-17
6.424434099238806262e+00 9.731295651776614623e-17 9.674213551860359851e-17 9.796507561713305163e-17
6.431572359349071455e+00 1.022672778159362340e-16 1.017586961092017405e-16 1.026316922667521410e-16
6.438718550859459100e+00 1.046599308177991547e-16 1.042274099659577479e-16 1.050119399353326222e-16
6.445872682582636237e+00 1.052709083197131981e-16 1.048601861311921937e-16 1.056759932258592737e-16
6.453034763341061186e+00 1.050237467364552627e-16 1.045528757460976977e-16 1.054317937425370103e-16
6.460204801966995980e+00 1.034848779156892720e-16 1.029844361075337065e-16 1.039945131537780433e-16
6.467382807302515246e+00 9.796040856544568912e-17 9.733754567958341169e-17 9.850554856512110138e-17
6.474568788199517755e+00 9.035651360556483346e-17 8.962431022876146861e-17 9.134206173472090292e-17
6.481762753519739739e+00 8.629642192899231058e-17 8.555045333112490194e-17 8.840786257255397174e-17
6.488964712134762003e+00 8.592784915251192909e-17 8.527639958729503933e-17 8.797627731759093506e-17
6.496174672926023241e+00 8.700496984714506135e-17 8.647492626609524340e-17 8.880714672653735476e-17
6.503392644784829812e+00 8.901492231619283741e-17 8.849057717654039619e-17 9.042753005468452639e-17
6.510618636612368171e+00 9.078155204347377894e-17 9.023743386202314845e-17 9.174791986255017424e-17
6.517852657319715526e+00 9.178181514781525565e-17 9.120746457686093417e-17 9.254010913190777986e-17
6.525094715827848724e+00 9.344197939545980708e-17 9.289339661122077335e-17 9.402891494671767906e-17
6.530500209832098335e+00 9.517640462209951811e-17 9.464462316013516357e-17 9.559991104157753191e-17
6.537756321176356522e+00 9.610138075870196065e-17 9.564365001998550320e-17 9.649597117220972433e-17
6.545020494866552241e+00 9.408759377947463484e-17 9.359126491583013371e-17 9.452619239605427596e-17
6.552292739860848592e+00 9.064068552179857069e-17 9.006717093497359287e-17 9.131182176921207977e-17
6.559573065127360714e+00 8.727622743885262930e-17 8.669768918376879454e-17 8.826628852198281731e-17
6.566861479644169108e+00 8.362714291337696807e-17 8.302949113697825444e-17 8.545013061731807424e-17
6.574157992399329409e+00 8.088674268199835951e-17 8.029433606820925004e-17 8.330955988943960061e-17
6.581462612390883926e+00 7.996134120930687078e-17 7.933324253855077676e-17 8.243087071741921519e-17
6.588775348626874084e+00 7.828412010737319859e-17 7.760512928533649891e-17 8.104342712691649882e-17
6.596096210125348414e+00 7.686570630968220973e-17 7.615668582526901206e-17 8.001443200161675638e-17
6.603425205914376761e+00 7.774915111465886797e-17 7.712990978352984941e-17 8.065365461327033031e-17
6.610762345032059173e+00 7.630288581232557342e-17 7.555495435759136616e-17 7.916965251313968738e-17
6.618107636526539217e+00 7.025587624914753445e-17 6.939006594329699852e-17 7.441814860103749447e-17
6.625461089456012864e+00 6.493528034084279894e-17 6.398509620914395776e-17 7.087529817933098392e-17
6.632822712888741812e+00 6.515854894992937397e-17 6.423219035268306879e-17 7.183378943996726482e-17
6.640192515903062365e+00 7.245413644045654333e-17 7.143497378414312119e-17 7.739068676166456169e-17
6.647570507587398758e+00 8.200312337221748888e-17 8.125853053784706021e-17 8.424912681391328402e-17
6.654956697040273816e+00 8.715145888627284182e-17 8.662071331596761822e-17 8.774201433425711318e-17
6.662351093370318722e+00 8.717937232228363609e-17 8.667347665115590007e-17 8.769591915460367222e-17
6.669753705696285451e+00 8.604500568580065298e-17 8.549699256760201021e-17 8.664454600486689333e-17
6.677164543147059206e+00 8.510739851864356787e-17 8.459449571180398763e-17 8.586932454315774578e-17
6.684583614861667300e+00 8.504133205431188427e-17 8.448325940261757559e-17 8.568805139405435718e-17
6.692010929989291590e+00 8.675830306845353920e-17 8.623921688675155255e-17 8.717529333968593454e-17
6.699446497689280022e+00 8.758358143980553603e-17 8.712968922196410730e-17 8.794643739829305566e-17
6.706890327131157292e+00 8.458797643476651257e-17 8.399139893511043149e-17 8.513988867538666050e-17
6.714342427494636389e+00 8.057520753427156395e-17 7.996015906522713416e-17 8.173599475231789449e-17
6.721802807969630145e+00 7.985065696981129242e-17 7.923527758537112525e-17 8.114388401347052121e-17
6.729271477756262776e+00 8.274281885619534553e-17 8.225004420795894716e-17 8.358401482416578724e-17
6.736748446064880547e+00 8.581230126490161985e-17 8.537546356855288016e-17 8.633948758198501458e-17
6.744233722116063312e+00 8.641710040812605078e-17 8.595013015610378718e-17 8.694055230341057487e-17
6.751727315140636954e+00 8.692888156514509372e-17 8.645581492135701952e-17 8.737123263536747399e-17
6.759229234379682261e+00 8.916781137203057177e-17 8.865446723689492515e-17 8.950660460116953408e-17
6.766739489084548254e+00 8.971778758076888993e-17 8.921290679524700639e-17 9.011843025399789991e-17
6.774258088516864618e+00 8.757788488232122716e-17 8.706165251210408641e-17 8.802245146812225986e-17
6.781785041948549697e+00 8.488066749293209111e-17 8.433320131597697066e-17 8.535815107984838075e-17
6.789320358661825594e+00 8.289477884046114954e-17 8.226939388134627937e-17 8.346723039751490786e-17
6.796864047949227938e+00 8.249823472701947288e-17 8.185540847992733200e-17 8.304735663239080449e-17
6.804416119113615657e+00 8.251912815647663926e-17 8.194786133278155562e-17 8.294938122068125465e-17
6.811976581468186076e+00 8.045988945668489514e-17 7.990076966369368029e-17 8.097588745940980290e-17
6.819545444336483797e+00 7.701096799267440471e-17 7.648010990100414867e-17 7.770140266395581943e-17
6.827122717052413137e+00 7.540164215564062238e-17 7.472700509619005553e-17 7.620940660067067987e-17
6.834708408960248782e+00 7.723809769063879733e-17 7.660276006276995642e-17 7.796283889771060077e-17
6.842302529414649115e+00 8.022961017301937860e-17 7.956476236446818481e-17 8.082885334375381201e-17
6.849905087780665092e+00 8.059894621829153681e-17 8.006120988518985425e-17 8.125199440150197909e-17
6.857516093433754456e+00 7.857907977789976682e-17 7.793352660991469159e-17 7.976851278983375482e-17
6.865135555759792396e+00 7.727243891572879340e-17 7.668485521663138251e-17 7.879848796233365892e-17
6.872763484155081315e+00 7.750049312516591921e-17 7.694704017239276980e-17 7.849182891089906348e-17
6.880399888026365041e+00 7.812349900470534967e-17 7.768265295602330966e-17 7.870862235685189750e-17
6.888044776790838597e+00 8.061094031655204140e-17 8.027086285487628966e-17 8.103751737986763637e-17
6.895698159876161526e+00 8.467765072944287287e-17 8.416387389259725930e-17 8.509803426692969336e-17
6.903360046720468546e+00 8.686672826255040168e-17 8.620726184627492394e-17 8.723807776334529018e-17
6.911030446772380209e+00 8.639213331036421343e-17 8.569811929774110579e-17 8.674596935894955545e-17
6.918709369491016226e+00 8.471344797021242030e-17 8.409567825506112691e-17 8.509434593565645641e-17
6.926396824346006120e+00 8.290978001281984309e-17 8.229437714722798799e-17 8.326870901073003516e-17
6.934092820817501668e+00 8.117368238866761496e-17 8.064598933026993134e-17 8.150227890924475209e-17
6.941797368396187551e+00 7.960264787654445481e-17 7.914059353627300946e-17 7.990169204714037549e-17
6.949510476583294682e+00 7.772291268323067189e-17 7.730884894326735038e-17 7.815016864599286026e-17
6.957232154890609088e+00 7.556344494314000063e-17 7.515526655389431569e-17 7.613233665288875726e-17
6.964962412840487893e+00 7.666144790309772454e-17 7.616963947906981330e-17 7.708835364815485183e-17
6.972701259965866427e+00 8.098007351868421297e-17 8.056999422513082149e-17 8.133534223179855249e-17
6.980448705810273324e+00 8.438574539313605861e-17 8.379283371056365696e-17 8.476991037171269953e-17
6.988204759927840293e+00 8.496791078368007089e-17 8.427286964455214455e-17 8.540244647448207594e-17
6.995969431883315437e+00 8.371882956513578772e-17 8.309163570138340375e-17 8.418922281146262104e-17
7.003742731252074805e+00 8.157626165602026783e-17 8.095976827344182314e-17 8.202012981623899449e-17
7.011524667620133044e+00 7.932487599669420918e-17 7.882274583885393283e-17 7.976371032403318184e-17
7.019315250584155841e+00 7.779166907690274941e-17 7.726535899931298714e-17 7.818691779671318711e-17
7.027114489751471460e+00 7.698145321458002969e-17 7.651892034966965275e-17 7.737764347197587647e-17
7.034922394740084073e+00 7.539668902818423707e-17 7.492250381860120351e-17 7.575020649857529558e-17
7.042738975178684413e+00 7.208299614809569544e-17 7.155988275385941533e-17 7.260752370149087232e-17
7.050564240706660435e+00 7.044102433180892101e-17 6.987966533414502401e-17 7.101050190937354408e-17
7.058398200974112413e+00 7.245099442249083642e-17 7.199534009704622304e-17 7.310051698154080540e-17
7.066240865641861824e+00 7.532260907282311546e-17 7.479615854947920389e-17 7.576718975814083964e-17
7.074092244381463779e+00 7.609745871478801812e-17 7.554810379759892896e-17 7.651885777036896544e-17
7.081952346875221238e+00 7.511241555774764620e-17 7.459994305769032464e-17 7.546493841913064246e-17
7.089821182816193890e+00 7.469747882601091075e-17 7.424086908586897210e-17 7.509849757595642322e-17
7.097698761908211473e+00 7.599415006358146962e-17 7.549080966928482911e-17 7.636944881266042682e-17
7.105585093865887103e+00 7.764760448460317749e-17 7.706605393208389649e-17 7.797693498395996464e-17
7.113480188414627037e+00 7.778251448083483100e-17 7.722103309545776244e-17 7.814508299957949334e-17
7.121384055290643111e+00 7.728050893025067649e-17 7.671645831567300702e-17 7.764037723777842849e-17
7.129296704240966065e+00 7.703035098302449949e-17 7.642353572240824556e-17 7.735198702444579301e-17
7.137218145023456195e+00 7.569652550368830371e-17 7.523311255419893344e-17 7.609931615685031220e-17
7.145148387406815793e+00 7.407241106387286535e-17 7.366116578292860724e-17 7.447157734314636578e-17
7.153087441170601579e+00 7.401396488248905561e-17 7.354655829710135665e-17 7.445876534796713102e-17
7.161035316105235360e+00 7.451728419679005680e-17 7.404217999344630932e-17 7.492140097243723132e-17
7.168992022012019127e+00 7.458187274518849975e-17 7.412280912598367652e-17 7.497224394835208950e-17
7.176957568703143941e+00 7.582353274304187940e-17 7.534699850894615076e-17 7.621046452635360202e-17
7.184931966001703252e+00 7.740479253886945506e-17 7.688631585838288486e-17 7.776754518584388540e-17
7.192915223741705333e+00 7.637071706884123429e-17 7.575596447142617537e-17 7.664891722791767877e-17
7.200907351768084830e+00 7.327822929917575264e-17 7.281883274096119340e-17 7.362916724323837478e-17
7.208908359936716082e+00 7.186996203420717257e-17 7.148795490555253353e-17 7.218572022299422897e-17
7.216918258114423779e+00 7.250110760997883849e-17 7.210444822305410739e-17 7.283731762849010166e-17
7.224937056178995398e+00 7.179164559312879033e-17 7.134643971541362453e-17 7.207168715284299611e-17
7.232964764019194526e+00 6.932884892018235066e-17 6.894169636585218141e-17 6.973221238590933705e-17
7.241001391534771514e+00 6.790361392067793964e-17 6.751986920091328501e-17 6.835207497287350165e-17
7.249046948636476806e+00 6.834479357175426970e-17 6.793374597111084124e-17 6.873644998438204002e-17
7.257101445246072480e+00 7.040736116661545587e-17 7.001474319804116041e-17 7.082508726165828066e-17
7.265164891296345573e+00 7.281951989653564697e-17 7.228887455837424784e-17 7.316400506066225320e-17
7.273237296731119628e+00 7.286902144803929507e-17 7.227615221330481427e-17 7.319184699745019433e-17
7.281318671505265350e+00 7.129531516811933707e-17 7.087083088185312720e-17 7.168142979923164765e-17
7.289409025584715707e+00 7.018425987383468796e-17 6.979454549006961049e-17 7.057358358048343192e-17
7.297508368946476587e+00 7.027447025851551412e-17 6.985756150638983786e-17 7.069298393691000459e-17
7.305616711578639233e+00 7.233069293711897761e-17 7.183211968238996973e-17 7.272733360195586657e-17
7.313734063480393566e+00 7.452461567911994614e-17 7.382496536658804127e-17 7.488281009949782580e-17
7.321860434662038841e+00 7.353197506816837786e-17 7.292539576348728009e-17 7.390798503578075343e-17
7.329995835144996974e+00 6.941285914232496395e-17 6.895211124360854367e-17 6.977646795662877431e-17
7.338140274961824971e+00 6.593772128291900157e-17 6.546137315359170341e-17 6.636980411549395488e-17
7.346293764156227368e+00 6.570217087652545612e-17 6.536725076577505582e-17 6.617835575331347492e-17
7.354456312783067773e+00 6.684715526247895715e-17 6.652145375341182710e-17 6.719544561153347276e-17
7.362627930908382190e+00 6.706811881835222547e-17 6.673001135682008617e-17 6.744054519066756278e-17
7.370808628609391455e+00 6.713303860908731813e-17 6.672504621882306440e-17 6.745685995937711610e-17
7.378998415974512781e+00 6.847549860624173801e-17 6.809870212232619706e-17 6.886034982297837764e-17
7.387197303103373081e+00 7.119883153971369519e-17 7.059773512055427027e-17 7.166032786808812401e-17
7.395405300106821400e+00 7.307576106684818675e-17 7.231456112136820794e-17 7.350863238393014710e-17
7.403622417106940468e+00 7.317266901447488905e-17 7.228733054226042221e-17 7.360657054149307355e-17
7.411848664237059126e+00 7.204667941213271926e-17 7.126627181706306301e-17 7.250873385448804126e-17
7.420084051641766543e+00 6.967798201596178808e-17 6.893209108362399514e-17 7.000951705356742067e-17
7.428328589476923760e+00 6.651191259461464164e-17 6.584966766665147450e-17 6.684157918784688345e-17
7.436582287909676126e+00 6.502924066932628632e-17 6.449359976624333773e-17 6.537103917181683185e-17
7.444845157118464840e+00 6.546939064666541704e-17 6.501366498836181291e-17 6.582192202927710986e-17
7.453117207293041169e+00 6.408254554304690029e-17 6.368427337706539180e-17 6.450659616920256953e-17
7.461398448634477987e+00 5.958788081949851008e-17 5.908847964324478471e-17 6.056043307952803634e-17
7.469688891355183102e+00 5.680544472103542557e-17 5.630421653367041546e-17 5.849711328788379372e-17
7.477988545678910803e+00 5.934074556195280192e-17 5.879478578717139061e-17 5.999594318359354791e-17
7.486297421840776067e+00 6.500697195030127057e-17 6.465120333880301692e-17 6.541690849647214796e-17
7.494615530087266109e+00 6.989011403185262256e-17 6.910614555497719966e-17 7.035573160945423643e-17
7.502942880676251924e+00 7.220711188941428464e-17 7.118014123806737359e-17 7.276228190704146549e-17
7.511000228929333389e+00 7.249024270605427842e-17 7.112647673985394213e-17 7.303882384473149764e-17
7.519345784739255301e+00 7.106176187794726401e-17 7.021102265882420031e-17 7.154394758351818724e-17
7.527700613388965678e+00 6.850413386881448151e-17 6.782912354879132042e-17 6.889410841140974058e-17
7.536064725181620183e+00 6.615581627760632358e-17 6.551690196611164074e-17 6.652854696836981947e-17
7.544438130431822209e+00 6.542805341079255013e-17 6.480286547499349105e-17 6.577200160316429203e-17
7.552820839465635316e+00 6.630981100390522260e-17 6.573837954815626806e-17 6.671338984200713200e-17
7.561212862620597441e+00 6.739833992915481677e-17 6.678329016311207592e-17 6.781139768637689994e-17
7.569614210245731556e+00 6.690063012589169620e-17 6.633632767800084730e-17 6.730144688337721209e-17
7.578024892701559878e+00 6.505095829558014347e-17 6.449743546347292101e-17 6.533715419311918178e-17
7.586444920360117194e+00 6.270048927909589834e-17 6.229632577607681533e-17 6.301148068413897132e-17
7.594874303604961518e+00 6.060845656707553582e-17 6.013899181923157553e-17 6.112091781780006317e-17
7.603313052831189189e+00 5.986361783803869621e-17 5.940170554879733317e-17 6.036609523882694467e-17
7.611761178445446419e+00 6.060034489069301770e-17 6.022705939283332876e-17 6.098318619732148357e-17
7.620218690865941724e+00 6.295508502326495162e-17 6.258125749295854734e-17 6.336332752366549490e-17
7.628685600522459254e+00 6.588157494608229149e-17 6.531042745236648774e-17 6.635574658984556414e-17
7.637161917856372995e+00 6.699851839510125276e-17 6.636671745142259235e-17 6.746967905439912418e-17
7.645647653320657433e+00 6.571580680732793858e-17 6.510429551278961794e-17 6.611793535764504731e-17
7.654142817379902652e+00 6.358555918769840069e-17 6.307246767678083896e-17 6.389067550854118240e-17
7.662647420510324991e+00 6.284521278341760711e-17 6.239367284863686119e-17 6.320162074924591360e-17
7.671161473199781256e+00 6.400450719744926826e-17 6.341484934119170782e-17 6.432350337157236807e-17
7.679684985947781151e+00 6.511560435779273846e-17 6.449489427558705362e-17 6.546571883603949457e-17
7.688217969265500606e+00 6.478747435433396415e-17 6.415807270046230668e-17 6.517596909310272934e-17
7.696760433675795987e+00 6.324677834394159509e-17 6.259820241392127273e-17 6.371363713704693626e-17
7.705312389713213861e+00 6.186446094087943711e-17 6.116979249565612894e-17 6.229384901622925976e-17
7.713873847924006100e+00 6.113924699360694402e-17 6.046046333057461596e-17 6.152989397289879236e-17
7.722444818866144089e+00 6.052368610715679933e-17 5.993221432234257588e-17 6.088673292828739975e-17
7.731025313109328501e+00 5.893068577135009431e-17 5.840164053997623668e-17 5.927466939908324270e-17
7.739615341235005275e+00 5.699284608305910603e-17 5.664270169455311027e-17 5.733907980489782773e-17
7.748214913836377171e+00 5.640708171025183211e-17 5.603228722377962942e-17 5.675297592957502132e-17
7.756824041518417978e+00 5.690024126038887026e-17 5.655957823700622144e-17 5.722136924559490793e-17
7.765442734897883170e+00 5.785012268934619918e-17 5.745527271182425386e-17 5.825086947777954217e-17
7.774071004603325008e+00 5.946429813625701954e-17 5.891776159253824568e-17 5.976559397232659171e-17
7.782708861275106749e+00 6.080178881859352185e-17 6.011853771286641967e-17 6.109418681668054445e-17
7.791356315565412416e+00 6.060526103450271563e-17 5.999662975998229429e-17 6.097285982646256740e-17
7.800013378138262787e+00 5.871594942851277168e-17 5.819456816025456939e-17 5.910975925590377784e-17
7.808680059669527829e+00 5.694488964456905706e-17 5.625320343196668757e-17 5.731800219008977102e-17
7.817356370846938241e+00 5.773771768791526545e-17 5.645389580412299623e-17 5.825741043450456879e-17
7.826042322370101445e+00 6.005486092183294832e-17 5.826059095190338100e-17 6.059341752956397051e-17
7.834737924950512244e+00 6.141861081472379521e-17 5.972921260740240651e-17 6.199480272310879238e-17
7.843443189311568808e+00 6.136512185972321797e-17 5.980994228441250159e-17 6.190185885795304187e-17
7.852158126188581555e+00 5.939891732890199744e-17 5.811547485534192591e-17 6.005390822833812455e-17
7.860882746328790915e+00 5.674218354578687468e-17 5.596258822846849132e-17 5.731861949795683016e-17
7.869617060491378879e+00 5.481779682989595194e-17 5.443947664233746780e-17 5.525589289751345373e-17
7.878361079447480542e+00 5.333101906186412610e-17 5.297436014578167260e-17 5.365707123627290492e-17
7.887114813980200090e+00 5.199853302493877477e-17 5.164426539425381137e-17 5.239324442026594261e-17
7.895878274884622350e+00 5.203519791594805662e-17 5.169860000518110907e-17 5.244521474863205407e-17
7.904651472967827885e+00 5.368952085063349991e-17 5.338165604539759223e-17 5.399717700735918629e-17
7.913434419048903656e+00 5.542528936082227060e-17 5.499224055811330778e-17 5.571565473406003947e-17
7.922227123958958117e+00 5.594008469311717022e-17 5.534573142725404429e-17 5.626174602939638622e-17
7.931029598541134540e+00 5.574327511381995416e-17 5.505496979780608859e-17 5.604461666647692249e-17
7.939841853650624337e+00 5.613404742679341015e-17 5.539260158723960737e-17 5.643387161022379708e-17
7.948663900154680384e+00 5.659088591197697169e-17 5.585991847372460311e-17 5.691810201996975006e-17
7.957495748932630342e+00 5.616448079529462449e-17 5.509934070164359895e-17 5.660176056922499608e-17
7.966337410875889091e+00 5.576468324097326461e-17 5.451123557447852169e-17 5.630587108541506902e-17
7.975188896887973833e+00 5.627327454988336532e-17 5.477874512538171631e-17 5.679061389314347763e-17
7.984050217884515632e+00 5.735537773434979656e-17 5.573704856640341778e-17 5.782023071600043387e-17
7.992921384793276296e+00 5.791765620302673790e-17 5.626696237735331002e-17 5.842607357342184260e-17
8.001802408554157253e+00 5.661081485573420042e-17 5.480446929108849031e-17 5.719994347722971772e-17
8.010693300119218208e+00 5.417532346524388422e-17 5.242667623186969890e-17 5.476024376199194362e-17
8.019594070452683354e+00 5.325703762130833562e-17 5.132198204860100972e-17 5.374449332461336711e-17
8.028504730530963585e+00 5.383546367841865690e-17 5.200590190008790727e-17 5.437091754862670279e-17
8.037425291342664480e+00 5.399745629032431807e-17 5.248384003156441105e-17 5.454857183333232845e-17
8.046355763888600521e+00 5.390910639459147204e-17 5.277336043934976200e-17 5.448918106871608313e-17
8.055296159181809301e+00 5.486523701513890818e-17 5.368253348385944884e-17 5.532492002768493793e-17
8.064246488247567513e+00 5.600541139415065829e-17 5.499370323153821651e-17 5.642940957537437485e-17
8.073206762123398050e+00 5.621176318674309126e-17 5.546083566057281634e-17 5.660002751296636389e-17
8.082176991859091331e+00 5.556808770569140895e-17 5.488019199699288940e-17 5.592494394787374209e-17
8.091157188516712395e+00 5.475106662652027298e-17 5.386235028595896951e-17 5.512984240206465582e-17
8.100147363170620451e+00 5.408980600885058820e-17 5.313189817955502283e-17 5.450364386056784302e-17
8.109147526907475978e+00 5.358500869688398407e-17 5.286513488403486835e-17 5.396532690149223748e-17
8.118157690826262041e+00 5.339483224079701656e-17 5.286454310252448316e-17 5.372564563741670264e-17
8.127177866038291398e+00 5.356331495466994720e-17 5.298968725204072283e-17 5.386836603153677342e-17
8.136208063667222490e+00 5.357059539232613990e-17 5.299486697480472619e-17 5.389005960930211113e-17
8.145248294849075421e+00 5.264348857355257631e-17 5.216538749671298041e-17 5.304663590859533123e-17
8.154298570732240847e+00 5.097243436376517088e-17 5.045578942015955471e-17 5.132635229329375156e-17
8.163358902477499512e+00 4.995990117589867288e-17 4.944271570062879129e-17 5.033316060801360658e-17
8.172429301258029355e+00 5.013776181583168713e-17 4.942380544141935564e-17 5.055311145171182339e-17
8.181509778259426824e+00 5.025735322601304530e-17 4.931991722962765809e-17 5.066917788202974348e-17
8.190600344679715761e+00 4.966192265294247390e-17 4.875074897747329079e-17 5.006929975357883730e-17
8.199701011729359834e+00 4.907801429112771772e-17 4.825443083177939923e-17 4.947655254776238157e-17
8.208811790631282079e+00 4.917836760653177320e-17 4.819820666638590166e-17 4.961815906029235851e-17
8.217932692620872004e+00 4.973279114257329107e-17 4.864449834363565087e-17 5.022050202675189185e-17
8.227063728946006904e+00 4.981986686235942305e-17 4.877123979548683684e-17 5.033587173040748994e-17
8.236204910867057194e+00 4.902878758811719424e-17 4.784748806411236232e-17 4.959792458517896467e-17
8.245356249656909498e+00 4.810331392335640196e-17 4.701383428013083425e-17 4.871154753747677779e-17
8.254517756600971978e+00 4.781785992668936561e-17 4.699919046579146080e-17 4.834740729688078840e-17
8.263689442997195655e+00 4.805411929522570478e-17 4.732827600187421071e-17 4.849273010314318283e-17
8.272871320156081509e+00 4.819365097424187682e-17 4.731315034100089583e-17 4.879196299732562751e-17
8.282063399400700021e+00 4.864535891884896810e-17 4.726478128586745167e-17 4.923681262023552974e-17
8.291265692066700055e+00 4.891373794835351564e-17 4.760987836763876987e-17 4.964725188045475000e-17
8.300478209502330174e+00 4.863312325929419462e-17 4.760301951323169396e-17 4.930024282019091368e-17
8.309700963068443968e+00 4.771537166432011059e-17 4.667662252805626867e-17 4.829430586168726775e-17
8.318933964138519599e+00 4.653824687546153467e-17 4.552595311547569271e-17 4.714397431527546379e-17
8.328177224098674003e+00 4.578903398906116849e-17 4.502761231027266602e-17 4.624453260596858930e-17
8.337430754347671780e+00 4.567377769048666396e-17 4.505331722582487852e-17 4.599523931663442715e-17
8.346694566296946505e+00 4.576167767317076123e-17 4.513675668353765598e-17 4.609035402220840380e-17
8.355968671370609613e+00 4.565495336680093139e-17 4.496967243063034913e-17 4.604248740578635492e-17
8.365253081005466385e+00 4.514463022352221844e-17 4.435724481114589615e-17 4.561248458129138483e-17
8.374547806651028381e+00 4.471871750617618835e-17 4.391010133005490663e-17 4.510693145349537155e-17
8.383852859769529431e+00 4.479515863298848225e-17 4.397467189487183718e-17 4.523832796114118565e-17
8.393168251835939841e+00 4.521685717432230981e-17 4.418213631628700934e-17 4.574124377636414082e-17
8.402493994337980610e+00 4.557614434565854994e-17 4.439911161977089262e-17 4.638174677061517741e-17
8.411830098776134079e+00 4.536883277071546643e-17 4.421842060367200657e-17 4.623166050726178080e-17
8.421176576663663482e+00 4.438904158553628410e-17 4.347247378686496664e-17 4.515470010569458138e-17
8.430533439526623596e+00 4.364119987248242049e-17 4.281546031838772129e-17 4.423938457344656292e-17
8.439900698903874954e+00 4.353200914281612032e-17 4.270755881653195908e-17 4.405599154938774083e-17
8.449278366347101610e+00 4.371348148784454079e-17 4.286055695512040501e-17 4.424188478538030032e-17
8.458666453420820019e+00 4.396772880670552059e-17 4.301878289694570895e-17 4.459302694900053135e-17
8.468064971702398580e+00 4.400855914955083769e-17 4.303937517311219208e-17 4.471977809076850805e-17
8.477473932782068289e+00 4.341037289495518078e-17 4.253007183214884486e-17 4.402961537821430649e-17
8.486893348262936954e+00 4.227277221350367897e-17 4.147263181644723031e-17 4.272530215065328223e-17
8.496323229761006957e+00 4.135842108286770951e-17 4.066285799610141090e-17 4.171544477730031737e-17
8.505763588905185912e+00 4.115028122687990361e-17 4.056717257927199418e-17 4.148655093685065846e-17
8.515214437337302655e+00 4.125899649154550492e-17 4.066293353817363339e-17 4.161955317751729847e-17
8.524675786712121450e+00 4.128980076463747708e-17 4.066166893637491480e-17 4.172356598066189769e-17
8.534147648697357980e+00 4.122722285548498856e-17 4.055565594713067823e-17 4.165479519081773900e-17
8.543630034973688225e+00 4.105058729791901967e-17 4.038550808821175811e-17 4.148456710504359444e-17
8.553122957234769785e+00 4.091811579416525671e-17 4.027710385450057256e-17 4.137444755695226437e-17
8.562626427187252531e+00 4.081128327794095746e-17 4.016382073466933947e-17 4.126598963901508434e-17
8.572140456550794596e+00 4.061971907982801625e-17 3.995951177854658268e-17 4.107308980351796380e-17
8.581665057058073032e+00 4.038982279933324237e-17 3.971112812326325112e-17 4.082908458579363097e-17
8.591200240454803350e+00 4.020376020481573441e-17 3.949249731082516032e-17 4.067009199833961557e-17
8.600746018499753731e+00 4.004675632694822633e-17 3.925269117240911965e-17 4.046732658876311029e-17
8.610302402964753909e+00 3.949178084173157892e-17 3.878324091627253012e-17 3.990915733417906670e-17
8.619869405634714710e+00 3.871125780638010928e-17 3.808718107043044789e-17 3.906930749880268246e-17
8.629447038307642259e+00 3.813135660537703582e-17 3.764735285509823744e-17 3.857902161944353632e-17
8.639035312794650423e+00 3.822601892211516019e-17 3.757803415589770601e-17 3.868715182035121813e-17
8.648634240919978566e+00 3.836287855455014137e-17 3.775585736310152480e-17 3.884035500882526179e-17
8.658243834521000437e+00 3.818202722602169618e-17 3.759207849474676045e-17 3.860742841813315147e-17
8.667864105448245482e+00 3.757837595227781299e-17 3.701586849751636501e-17 3.796951377577882066e-17
8.671000076341442764e+00 3.733807945939233421e-17 3.681269651375730968e-17 3.774433350239865650e-17
8.680634520870711412e+00 3.685826989378727446e-17 3.640742597952123767e-17 3.724999705622732875e-17
8.690279670338345142e+00 3.691751236052753870e-17 3.642190485379041612e-17 3.728679914149836878e-17
8.699935536638720990e+00 3.711325991067770402e-17 3.651739536181896171e-17 3.752775727428303187e-17
8.709602131679430315e+00 3.713658108006613254e-17 3.645254834520277770e-17 3.756365096375088992e-17
8.719279467381296556e+00 3.694446315302113421e-17 3.625667598002147357e-17 3.734738959502033314e-17
8.728967555678387669e+00 3.662714900909720920e-17 3.602438926079228294e-17 3.698195412035280768e-17
8.738666408518030337e+00 3.626651123567951357e-17 3.575963036154233570e-17 3.666254956743284718e-17
8.748376037860827736e+00 3.591098285274406824e-17 3.545350544002420244e-17 3.626865357598703191e-17
8.758096455680673742e+00 3.554641723264433776e-17 3.510409992931943212e-17 3.587474411263966674e-17
8.767827673964763591e+00 3.531609223539988787e-17 3.485550033458043000e-17 3.567098541093945971e-17
8.777569704713613419e+00 3.509087907544350276e-17 3.463661390507746310e-17 3.544480892454108311e-17
8.787322559941072697e+00 3.446085103081444670e-17 3.401797157650554519e-17 3.476356614706744650e-17
8.797086251674340218e+00 3.352780796716157903e-17 3.313331731299464513e-17 3.377729901373593137e-17
8.806860791953978307e+00 3.312269801209579646e-17 3.278733037690727464e-17 3.339222447577238192e-17
8.816646192833927032e+00 3.347846980236721538e-17 3.311991685046719519e-17 3.373637725298522933e-17
8.826442466381520191e+00 3.394674783754934941e-17 3.350417039404488764e-17 3.425771229908160790e-17
8.836249624677499526e+00 3.413492492907481043e-17 3.363486764495059298e-17 3.449765673732508228e-17
8.846067679816030704e+00 3.415677654726310030e-17 3.362635580096946450e-17 3.453432357437471493e-17
8.855896643904715759e+00 3.402526273766912065e-17 3.352418732779842350e-17 3.438938744806277435e-17
8.865736529064609073e+00 3.374071353920221758e-17 3.329178962414685095e-17 3.407795900656630561e-17
8.875587347430236917e+00 3.344140972102962033e-17 3.302605124491819480e-17 3.378851826053661875e-17
8.885449111149604562e+00 3.326468262296199719e-17 3.283604333017536125e-17 3.360780654013353112e-17
8.895321832384215810e+00 3.303453279450894353e-17 3.258900464399359732e-17 3.335251048231127079e-17
8.905205523309087212e+00 3.256626771401378998e-17 3.211772522778525796e-17 3.283043797958057018e-17
8.915100196112764053e+00 3.212727517622803947e-17 3.175345970003101014e-17 3.239291305273573153e-17
8.925005862997334560e+00 3.199267663605704122e-17 3.158544515248585721e-17 3.224699421447810151e-17
8.934922536178442343e+00 3.179613651410606996e-17 3.143763629864411491e-17 3.210356533269725432e-17
8.944850227885307703e+00 3.146251216645200898e-17 3.113596603328079612e-17 3.175616342846477951e-17
8.954788950360736521e+00 3.125201898989142673e-17 3.086431685746415515e-17 3.151652865038798321e-17
8.964738715861138019e+00 3.102396944376894639e-17 3.063276706025552706e-17 3.129250682913017043e-17
8.974699536656538967e+00 3.077220908601207493e-17 3.041274363599609282e-17 3.104665454393886956e-17
8.984671425030601455e+00 3.064039994568123739e-17 3.032651246902843074e-17 3.092703513899507460e-17
8.994654393280635318e+00 3.058045183167797866e-17 3.026217568201867559e-17 3.087868341052289714e-17
9.004648453717614132e+00 3.049065381444353541e-17 3.014029603263865638e-17 3.075952853798105746e-17
9.014653618666189416e+00 3.037015561156075982e-17 3.002870041818199859e-17 3.067004621320208420e-17
9.024669900464706629e+00 3.018113820992140304e-17 2.983750211185060704e-17 3.046831540985802070e-17
9.034697311465222924e+00 2.999319915152195954e-17 2.967742601082673856e-17 3.028699830410409491e-17
9.044735864033517814e+00 2.989407664972612201e-17 2.958383389982507126e-17 3.019452481344905374e-17
9.054785570549110929e+00 2.974286356146827667e-17 2.944594798509358832e-17 3.005731295788949796e-17
9.064846443405276233e+00 2.958845341287423240e-17 2.927904324239254633e-17 2.990859969840490013e-17
9.074918495009059782e+00 2.950114505216972796e-17 2.917757084941545247e-17 2.982564865928988590e-17
9.085001737781292164e+00 2.935705946246138793e-17 2.905182659075292657e-17 2.968751957328732346e-17
9.095096184156604480e+00 2.913401605805583993e-17 2.882555278324652715e-17 2.945541801368704344e-17
9.105201846583444336e+00 2.890751114610050063e-17 2.860902652348593552e-17 2.924290293259080673e-17
9.115318737524091830e+00 2.868375615016804394e-17 2.840277998759566311e-17 2.902998964746397393e-17
9.125446869454673759e+00 2.846764747550744827e-17 2.815419874828168321e-17 2.879790746732837197e-17
9.135586254865179612e+00 2.836257746275781329e-17 2.805185190444105355e-17 2.870021157301842042e-17
9.145736906259473997e+00 2.825034678047250087e-17 2.796563291300795323e-17 2.866554754954119173e-17
9.155898836155317966e+00 2.802014892346949748e-17 2.776513346042065600e-17 2.846924279446907201e-17
9.166072057084379665e+00 2.783876792487642812e-17 2.760552148141660132e-17 2.829428959401462485e-17
9.176256581592250328e+00 2.787379116569447701e-17 2.762709170406793179e-17 2.831600470084389816e-17
9.186452422238463811e+00 2.794865232250347281e-17 2.768339792049346689e-17 2.837161566185603560e-17
9.196659591596507255e+00 2.785867188437147339e-17 2.758273582058393912e-17 2.827171646325888883e-17
9.206878102253837071e+00 2.764995879160661467e-17 2.734742255708002642e-17 2.805706060651453546e-17
9.217107966811896702e+00 2.749618633059801680e-17 2.722751157704680347e-17 2.791380456805535253e-17
9.227349197886132615e+00 2.741607174672937919e-17 2.715443070962333568e-17 2.783715511113592657e-17
9.237601808106006729e+00 2.731172235611340239e-17 2.703075551557150609e-17 2.774081170558210935e-17
9.247865810115014185e+00 2.712227248297401938e-17 2.684020922956830111e-17 2.756525182984334786e-17
9.258141216570697551e+00 2.692419109622520715e-17 2.666370615137622728e-17 2.737014755456576418e-17
9.268428040144664593e+00 2.675246189256250962e-17 2.647621765688501844e-17 2.719801980852860158e-17
9.278726293522602475e+00 2.657381287434437491e-17 2.627584999827348574e-17 2.702238148309512772e-17
9.289035989404293758e+00 2.637597840887205876e-17 2.605270046788036401e-17 2.682307563957453953e-17
9.299357140503632380e+00 2.618694136831618040e-17 2.586787887672554790e-17 2.662502043466941918e-17
9.309689759548636090e+00 2.601477681603653537e-17 2.570035659308661878e-17 2.644209095549651549e-17
9.320033859281467770e+00 2.590143839711113434e-17 2.557972407759150832e-17 2.634864502534700659e-17
9.330389452458447863e+00 2.587594793063567093e-17 2.556661207186110958e-17 2.632895009542795407e-17
9.340756551850068590e+00 2.589217369945317370e-17 2.558506933232728467e-17 2.633538958784936600e-17
9.351135170241013483e+00 2.588259969982677261e-17 2.557373855861262585e-17 2.632780811275748688e-17
9.361525320430169828e+00 2.581976955372870668e-17 2.551127772050363455e-17 2.625758350218387742e-17
9.371927015230648195e+00 2.568328991631915876e-17 2.536268333889217245e-17 2.612183143860415903e-17
9.382340267469793105e+00 2.552430542434596991e-17 2.520747316833618740e-17 2.598567443300159002e-17
9.392765089989204341e+00 2.536080619769814328e-17 2.503237072699021026e-17 2.584627156929876675e-17
9.403201495644747610e+00 2.519164695143860806e-17 2.487685550230354151e-17 2.569588965599751236e-17
9.413649497306575853e+00 2.507568477297484731e-17 2.475676785582181915e-17 2.557859654039983472e-17
9.424109107859138135e+00 2.497925863695900462e-17 2.465790142879506391e-17 2.548795393571031336e-17
9.434580340201204507e+00 2.486062129072843024e-17 2.451688884227999787e-17 2.539628093830141314e-17
9.445063207245873116e+00 2.480463617696362831e-17 2.446753782618999339e-17 2.535042060550952394e-17
9.455557721920591518e+00 2.484334670706542484e-17 2.451607325976797428e-17 2.535917101096384784e-17
9.466063897167169117e+00 2.486418338664638727e-17 2.455388463601604038e-17 2.535143650219838939e-17
9.476581745941798474e+00 2.482460800402462539e-17 2.451818182863449349e-17 2.529780591573289943e-17
9.487111281215067748e+00 2.473680365726988601e-17 2.443402609991061181e-17 2.521324520781553431e-17
9.497652515971973131e+00 2.462977675407713503e-17 2.434455160027329955e-17 2.511533747750456829e-17
9.508205463211941932e+00 2.456137627363321324e-17 2.428199438781226143e-17 2.503462615366795391e-17
9.518770135948843247e+00 2.455788013501953266e-17 2.427451656294465702e-17 2.498984752254843036e-17
9.529346547211009266e+00 2.451701618812001569e-17 2.422696387802463939e-17 2.494705711344561197e-17
9.539934710041244159e+00 2.435507772249550828e-17 2.404322666544973151e-17 2.477252598331439560e-17
9.550534637496845392e+00 2.409167333583451663e-17 2.377501086285151289e-17 2.452208058667327025e-17
9.561146342649619712e+00 2.394879112231918479e-17 2.364115401343628370e-17 2.441921265005832423e-17
9.571769838585897361e+00 2.394548077338991917e-17 2.364556166932408092e-17 2.437232760793830209e-17
9.582405138406548062e+00 2.393165973656961491e-17 2.361993722450300414e-17 2.434560653755987250e-17
9.593052255227000558e+00 2.386389248787679446e-17 2.355764057589046943e-17 2.429981888517671527e-17
9.603711202177253270e+00 2.380806734449677565e-17 2.350999895833878360e-17 2.427230232415638322e-17
9.614381992401893839e+00 2.375718769961366944e-17 2.346283469995788052e-17 2.422937463963311880e-17
9.625064639060118665e+00 2.368721975579755968e-17 2.337387017923103819e-17 2.417456870752564293e-17
9.635759155325741787e+00 2.359780982867625234e-17 2.328470943081928196e-17 2.409711920197513847e-17
9.646465554387214425e+00 2.351040550578910247e-17 2.320073756363963359e-17 2.401828995628390147e-17
9.657183849447644519e+00 2.348644188434455070e-17 2.318259177508260361e-17 2.399606772885111647e-17
9.667914053724809165e+00 2.351829059839706577e-17 2.322146338669657778e-17 2.402425360192523827e-17
9.678656180451170599e+00 2.352778762122876780e-17 2.324985742578495805e-17 2.402963573882855812e-17
9.689410242873893964e+00 2.346523840091563235e-17 2.318190187423721265e-17 2.391890412058342085e-17
9.700176254254865071e+00 2.334905049534433586e-17 2.306256768496062858e-17 2.375814398212019953e-17
9.710954227870704614e+00 2.330780719137051250e-17 2.302550973605487509e-17 2.371385119815042309e-17
9.721744177012782373e+00 2.336799371241115570e-17 2.309681883161609000e-17 2.382475218292179863e-17
9.732546114987240315e+00 2.341930775575414898e-17 2.314917744329367470e-17 2.386261355537627602e-17
9.743360055115003249e+00 2.337488122626676899e-17 2.310396977664467709e-17 2.380447705745370462e-17
9.754186010731798362e+00 2.328423652351414669e-17 2.301374567806369999e-17 2.371649618015465220e-17
9.765023995188167660e+00 2.323569447760017820e-17 2.296656139224639387e-17 2.366451917381740606e-17
9.775874021849487505e+00 2.322498967663690423e-17 2.295207840380300890e-17 2.364101662119287463e-17
9.786736104095986377e+00 2.320810876392503794e-17 2.293963747393329646e-17 2.361372562545007998e-17
9.797610255322759087e+00 2.314843902360891232e-17 2.288601919914434997e-17 2.355487775837059133e-17
9.808496488939784541e+00 2.302829222233125737e-17 2.276833006400436206e-17 2.342312379877146274e-17
9.819394818371939948e+00 2.292546708365462775e-17 2.265225161554057932e-17 2.329830053601244253e-17
9.830305257059020363e+00 2.289335306044377832e-17 2.262762341400443130e-17 2.326658291292511701e-17
9.841227818455752896e+00 2.291449975580714773e-17 2.266562173058176700e-17 2.329460498080529310e-17
9.852162516031814476e+00 2.290587082461439254e-17 2.265794590959958409e-17 2.328897801026376276e-17
9.863109363271849617e+00 2.278776758907178344e-17 2.253229332865677747e-17 2.313182384569022142e-17
9.874068373675484622e+00 2.256911917141240531e-17 2.229618247142703596e-17 2.292792645308571752e-17
9.885039560757347132e+00 2.232673916648367470e-17 2.204871852641383012e-17 2.270981495132964209e-17
9.896022938047076778e+00 2.215253756502713483e-17 2.186982779660159174e-17 2.251809557192213303e-17
9.907018519089351827e+00 2.205824717573475842e-17 2.178571647708994625e-17 2.240189924976327256e-17
9.918026317443896289e+00 2.203587643572128835e-17 2.177561638588391333e-17 2.237467257257163530e-17
9.929046346685501234e+00 2.217322435255189699e-17 2.191650857647133042e-17 2.250311191050978427e-17
9.940078620404040777e+00 2.243731399612356458e-17 2.216304265808213242e-17 2.276253455854882934e-17
9.951123152204489841e+00 2.261020134820925056e-17 2.234314479552668382e-17 2.291031218342310968e-17
9.962179955706940149e+00 2.264929746575795069e-17 2.238802552958990185e-17 2.287513667374789396e-17
9.973249044546614428e+00 2.263423904897330499e-17 2.237910587825323062e-17 2.285256577525695093e-17
9.984330432373887732e+00 2.259115225820872116e-17 2.233636526248784344e-17 2.281806691278415410e-17
9.995424132854303423e+00 2.250521912227797416e-17 2.225282580203365367e-17 2.274174769390189381e-17
1.000653015966858561e+01 2.241365025515490212e-17 2.216175130930460431e-17 2.264884074107242468e-17
1.001764852651266224e+01 2.236140080155064066e-17 2.210694197230755728e-17 2.257333637870522927e-17
1.002100045781116933e+01 2.235204182504032755e-17 2.209762446644966537e-17 2.255800003572431458e-17
1.003213490276429276e+01 2.231874295598545988e-17 2.206893764331186212e-17 2.253316694604599893e-17
1.004328171932291980e+01 2.227529911568881153e-17 2.203099990312722073e-17 2.248662428344048969e-17
1.005444092123327948e+01 2.223914187988875818e-17 2.198505612372121436e-17 2.243341526155331963e-17
1.006561252225687220e+01 2.219728757478438405e-17 2.194348127751140456e-17 2.238548471015649011e-17
1.007679653617049098e+01 2.215063789498161603e-17 2.189420109004247853e-17 2.234380038668786264e-17
1.008799297676623574e+01 2.210755258829346657e-17 2.185723973678141041e-17 2.230681424883398981e-17
1.009920185785153102e+01 2.206932867478400891e-17 2.181899088448249444e-17 2.227139549450659902e-17
1.011042319324914374e+01 2.205488512196721209e-17 2.179902056947051110e-17 2.225689072157978682e-17
1.012165699679719921e+01 2.206977958393415574e-17 2.181433488864708725e-17 2.230777334878873570e-17
1.013290328234919535e+01 2.209089071398153663e-17 2.184758301504450634e-17 2.237447672379766074e-17
1.014416206377402752e+01 2.205948781136676536e-17 2.182018267086202170e-17 2.235899896036225547e-17
1.015543335495599919e+01 2.196195640914917714e-17 2.172358979035948333e-17 2.224088990072873788e-17
1.016671716979483975e+01 2.188574756800353989e-17 2.164495311500337970e-17 2.214071719728735524e-17
1.017801352220572220e+01 2.189911576164033645e-17 2.165785840144320557e-17 2.217433671682704088e-17
1.018932242611928451e+01 2.195123127826325122e-17 2.172495984308763327e-17 2.227144769951685194e-17
1.020064389548163852e+01 2.195921301983614554e-17 2.173048968613978075e-17 2.229177665461216161e-17
1.021197794425439653e+01 2.188922689075520125e-17 2.166703215751778585e-17 2.221002834057317745e-17
1.022332458641467845e+01 2.179688685310688888e-17 2.157967296452248006e-17 2.209764368600903628e-17
1.023468383595513842e+01 2.171332702959770425e-17 2.150272598961880158e-17 2.201026345002759605e-17
1.024605570688397727e+01 2.164490921027057050e-17 2.144080640576049289e-17 2.194531311415005082e-17
1.025744021322496025e+01 2.155727086875025818e-17 2.135821191056574951e-17 2.185016086074456922e-17
1.026883736901743305e+01 2.144477593876261790e-17 2.123883196980053521e-17 2.169330494246318248e-17
1.028024718831634132e+01 2.135352454462068839e-17 2.114380758399299587e-17 2.159334857139680757e-17
1.029166968519224845e+01 2.129639790636496039e-17 2.109069651450496492e-17 2.153656551657522539e-17
1.030310487373135153e+01 2.122953245062595678e-17 2.103160831910749638e-17 2.147697741981950430e-17
1.031455276803549737e+01 2.111316297666696181e-17 2.092591825988316956e-17 2.135692930490243171e-17
1.032601338222220377e+01 2.086641209765340160e-17 2.065837808166668591e-17 2.109218688746711325e-17
1.033748673042467203e+01 2.052555161548076493e-17 2.029131416534198719e-17 2.083865415406967858e-17
1.034897282679180996e+01 2.028460295553306400e-17 1.998650734436357908e-17 2.067429276415617780e-17
1.036047168548824615e+01 2.022616663819586705e-17 1.991994550353821985e-17 2.060661512021295391e-17
1.037198332069434414e+01 2.022372468412618971e-17 1.992407755687571376e-17 2.057640655525769888e-17
1.038350774660622733e+01 2.021892600688233295e-17 1.994461822036486557e-17 2.053417766010347832e-17
1.039504497743578959e+01 2.009732291328715328e-17 1.985806508047241357e-17 2.040103498959362828e-17
1.040659502741071840e+01 1.986467302473989634e-17 1.962159526948512017e-17 2.016229388731061189e-17
1.041815791077450726e+01 1.973621633785454996e-17 1.949712058936194846e-17 2.003596863176074792e-17
1.042973364178647877e+01 1.981091598088518358e-17 1.956820734609697427e-17 2.005123009657465162e-17
1.044132223472179710e+01 2.001679411971818378e-17 1.977060642131176804e-17 2.021708837719202352e-17
1.045292370387148750e+01 2.022502095097176048e-17 2.000881710392595041e-17 2.037570021974108950e-17
1.046453806354245586e+01 2.034757068861941657e-17 2.013374696390275070e-17 2.050376490757322952e-17
1.047616532805750289e+01 2.037108215208464540e-17 2.016330100596898606e-17 2.053744057185943458e-17
1.048780551175534370e+01 2.038392932683326779e-17 2.017879137341701214e-17 2.054000160741944690e-17
1.049945862899062732e+01 2.043317657339327971e-17 2.023972839396578316e-17 2.059079413122395445e-17
1.051112469413395090e+01 2.041184966499367029e-17 2.020777288301000234e-17 2.056634589664529038e-17
1.052280372157187749e+01 2.029248034656996818e-17 2.007953407898539502e-17 2.048128484806216197e-17
1.053449572570695736e+01 2.025998422897540129e-17 2.006128795928861988e-17 2.043661023537475719e-17
1.054620072095774219e+01 2.036309312170756305e-17 2.017218184000947194e-17 2.053171316612675857e-17
1.055791872175880641e+01 2.037087808166734745e-17 2.018371635427528455e-17 2.053266717173813838e-17
1.056964974256076140e+01 2.019500844603286732e-17 2.002491159607580280e-17 2.035383337803890710e-17
1.058139379783027323e+01 2.004935228810692250e-17 1.989183580602889802e-17 2.022949941957175531e-17
1.059315090205008403e+01 2.012491522002040033e-17 1.992505381992948499e-17 2.028568831251770571e-17
1.060492106971902793e+01 2.027870879290748023e-17 2.009521314786881101e-17 2.047853003181643517e-17
1.061670431535204884e+01 2.041527801272839190e-17 2.019512850466504034e-17 2.061332576150453065e-17
1.062850065348021822e+01 2.041861219629363381e-17 2.020608173701434796e-17 2.062654099104203799e-17
1.064031009865075106e+01 2.031010579237485236e-17 2.011226280601538869e-17 2.052329239027636355e-17
1.065213266542702897e+01 2.011061940689213134e-17 1.991770631339400748e-17 2.031312096141280173e-17
1.066396836838861439e+01 1.992704309474132975e-17 1.973700186925984002e-17 2.015893628325512584e-17
1.067581722213126838e+01 1.984443542258581851e-17 1.967345377843760207e-17 2.009732140587961530e-17
1.068767924126697011e+01 1.979965423239093659e-17 1.961071067535596327e-17 2.009549262663511743e-17
1.069955444042393289e+01 1.968510754378823781e-17 1.947782956134637528e-17 1.998719257842192219e-17
1.071144283424662547e+01 1.953938576674671721e-17 1.929318627450106839e-17 1.982180861197995184e-17
1.072334443739578802e+01 1.937992046586665386e-17 1.911600450197172156e-17 1.962304384206012244e-17
1.073525926454844992e+01 1.922860345643449102e-17 1.894640653747668029e-17 1.949668969081205790e-17
1.074718733039794749e+01 1.909737146990459499e-17 1.880417486174705301e-17 1.942621338733818989e-17
1.075912864965394533e+01 1.910513882578215483e-17 1.881552199596183162e-17 1.940152861759693603e-17
1.077108323704245052e+01 1.926628866701195545e-17 1.907738161001586270e-17 1.954641530092486809e-17
1.078305110730583039e+01 1.961765018512255230e-17 1.939922429013034656e-17 1.980824974182774678e-17
1.079503227520283737e+01 1.983862659902938130e-17 1.965390621782983502e-17 2.004732005765634507e-17
1.080702675550861791e+01 1.982186853125973967e-17 1.963428078505881841e-17 2.002738854597117630e-17
1.081903456301473909e+01 1.959425821177413762e-17 1.939847518486283427e-17 1.985798598901893379e-17
1.083105571252919930e+01 1.936787567208164834e-17 1.918687914839777116e-17 1.962862925621048818e-17
1.084309021887645308e+01 1.918547440462947240e-17 1.901129828118202567e-17 1.947612842328820415e-17
1.085513809689742715e+01 1.905087333971309130e-17 1.886906995062147659e-17 1.932533918791526898e-17
1.086719936144953458e+01 1.894098072472173897e-17 1.877707154877583298e-17 1.920964951038077737e-17
1.087927402740670146e+01 1.885650403049212651e-17 1.870545671603611323e-17 1.912267285579957613e-17
1.089136210965937579e+01 1.894588811596517535e-17 1.878092627838165291e-17 1.918402900366902775e-17
1.090346362311455231e+01 1.918336549816641283e-17 1.901141376222585050e-17 1.936877632541505879e-17
1.091557858269579029e+01 1.929480916394214280e-17 1.914283699925234935e-17 1.948823156029233091e-17
1.092770700334322953e+01 1.919296445792120623e-17 1.903298084826066237e-17 1.937207683976092071e-17
1.093984890001361165e+01 1.905483995468289636e-17 1.889793760976928119e-17 1.923104038365791378e-17
1.095200428768029433e+01 1.897339785092015296e-17 1.882520859460956466e-17 1.914274276162840077e-17
1.096417318133327257e+01 1.881370935692638482e-17 1.866903417210526924e-17 1.897228509359001865e-17
1.097635559597919830e+01 1.856245971386400336e-17 1.841048815082850917e-17 1.870960828394529683e-17
1.098855154664139810e+01 1.840726887206864936e-17 1.826107718182648165e-17 1.855481596851985919e-17
1.100076104835988922e+01 1.837601038458382572e-17 1.823787068593449109e-17 1.854511809816101514e-17
1.101298411619140083e+01 1.827000519688633112e-17 1.812555395429452330e-17 1.844022484141414595e-17
1.102522076520939187e+01 1.805759725981490292e-17 1.790532638746077965e-17 1.823314155908759178e-17
1.103747101050406876e+01 1.807059154853632530e-17 1.792170956709384943e-17 1.827773669289324933e-17
1.104973486718240672e+01 1.841967484788378118e-17 1.827378123608092458e-17 1.860331921445001150e-17
1.106201235036816577e+01 1.880735215733985995e-17 1.864550802772093335e-17 1.898504938377437261e-17
1.107430347520190850e+01 1.904601564078352791e-17 1.885379676941259597e-17 1.923887334302752360e-17
1.108660825684102136e+01 1.914617926399854204e-17 1.894768551388442635e-17 1.938301774499504215e-17
1.109892671045973422e+01 1.911032955217726878e-17 1.890562676743006447e-17 1.932952601387580591e-17
1.111125885124913459e+01 1.898287699707460003e-17 1.879197007305503317e-17 1.917154652010039431e-17
1.112360469441718891e+01 1.890407520656090698e-17 1.871383384835709111e-17 1.908755217121657603e-17
1.113596425518876387e+01 1.890770860228866888e-17 1.871955123131833130e-17 1.908748376094217499e-17
1.114833754880564065e+01 1.890607788863773844e-17 1.871366613368389468e-17 1.906762952335361580e-17
1.116072459052653620e+01 1.883436651622675547e-17 1.864425942397184390e-17 1.900945896863799388e-17
1.117312539562712104e+01 1.877484178433594636e-17 1.859427828485751387e-17 1.896610319732708087e-17
1.118553997940004052e+01 1.878377056591627114e-17 1.860074828361987733e-17 1.898020298495981854e-17
1.119796835715492911e+01 1.877535365546634663e-17 1.858614944456504297e-17 1.897838589295531432e-17
1.121041054421843519e+01 1.869251262900945788e-17 1.850539064249192930e-17 1.889617576514800324e-17
1.122286655593423355e+01 1.860393920337039468e-17 1.841935164893491801e-17 1.880203397065781418e-17
1.123533640766305020e+01 1.856574595116646740e-17 1.838251742301170135e-17 1.876307341906838215e-17
1.124782011478267663e+01 1.851961308009135545e-17 1.832825090991068466e-17 1.866835502188116840e-17
1.126031769268799110e+01 1.840745920737956355e-17 1.823531271922146385e-17 1.858247566815952236e-17
1.127282915679097819e+01 1.839888739744596296e-17 1.822136570325418597e-17 1.857944174237268643e-17
1.128535452252074656e+01 1.849624430921420200e-17 1.829160803215777434e-17 1.866220915567718469e-17
1.129789380532354670e+01 1.842811682055607268e-17 1.823914466147326770e-17 1.862487561042657587e-17
1.131044702066279584e+01 1.819240261228347673e-17 1.803060424364356224e-17 1.837757884139263655e-17
1.132301418401908855e+01 1.808075813618132213e-17 1.792814844881971016e-17 1.825450380554575507e-17
1.133559531089022165e+01 1.821891045739358520e-17 1.803755487597954002e-17 1.840549007092142254e-17
1.134819041679121021e+01 1.837057646597958135e-17 1.817260689982827244e-17 1.855045269652393387e-17
1.136079951725431236e+01 1.838626073420674511e-17 1.818253585086601331e-17 1.857110652004793119e-17
1.137342262782904001e+01 1.834759154365033902e-17 1.814038093210485368e-17 1.855660427830813970e-17
1.138605976408218368e+01 1.836732882450545070e-17 1.815410358788017583e-17 1.856134441200549404e-17
1.139871094159783027e+01 1.843936272739562522e-17 1.822122674974756008e-17 1.862123904180530945e-17
1.141137617597738263e+01 1.846566531185504648e-17 1.824149202994269209e-17 1.866737997322900089e-17
1.142405548283957906e+01 1.837178894400408022e-17 1.815424444257568304e-17 1.859001550083962670e-17
1.143674887782051108e+01 1.817733924971736829e-17 1.798128992584204926e-17 1.838898831529424025e-17
1.144945637657364479e+01 1.797329000082701125e-17 1.779484709053016478e-17 1.816398238879108256e-17
1.146217799476983856e+01 1.786808607519928628e-17 1.768731101331950566e-17 1.804997179925272916e-17
1.147491374809736087e+01 1.791946262528706911e-17 1.772494243026306164e-17 1.811778965683981729e-17
1.148766365226191333e+01 1.805682351892506064e-17 1.786531516521577123e-17 1.825102522841769912e-17
1.150042772298664850e+01 1.812786315616397870e-17 1.793104406094956103e-17 1.834042642827331989e-17
1.151320597601218942e+01 1.802769501188251872e-17 1.783951968315508435e-17 1.821587985500826774e-17
1.152599842709664735e+01 1.773142069796392414e-17 1.756233031928829762e-17 1.788927657917843045e-17
1.153880509201564308e+01 1.734435937352655529e-17 1.719208649936855462e-17 1.749768795938255213e-17
1.155150019074790002e+01 1.710132400067883704e-17 1.696607345186505189e-17 1.723943442210352029e-17
1.156433519095984153e+01 1.716368091000107399e-17 1.701507385711892292e-17 1.731065526204397601e-17
1.157718445228313087e+01 1.741227160963206624e-17 1.725688310788574834e-17 1.756366199480460066e-17
1.159004799056344481e+01 1.758370632602033634e-17 1.742074307276928219e-17 1.775487398316873870e-17
1.160292582166407094e+01 1.757844826685253291e-17 1.741632426280202421e-17 1.773833564357227281e-17
1.161581796146592005e+01 1.741449155558145339e-17 1.725864991636565268e-17 1.758505607884816091e-17
1.162872442586754929e+01 1.723937663489036533e-17 1.708540735695320680e-17 1.741141623392487887e-17
1.164164523078517988e+01 1.717235272012186005e-17 1.703289428139161945e-17 1.733807250028925981e-17
1.165458039215271846e+01 1.725796019873686469e-17 1.710215946249582570e-17 1.740515420214695179e-17
1.166752992592177662e+01 1.734738108546507864e-17 1.718699757705334783e-17 1.751299460618708997e-17
1.168049384806169044e+01 1.727430519319522472e-17 1.711315289530046917e-17 1.744691574362230493e-17
1.169347217455953647e+01 1.690841142298128949e-17 1.673203756495086823e-17 1.707920624957203027e-17
1.170646492142015838e+01 1.626798131202454337e-17 1.611162016070539324e-17 1.645459997852816629e-17
1.171947210466618117e+01 1.571206959233859103e-17 1.556319074035034682e-17 1.591756052959248133e-17
1.173249374033803250e+01 1.556476926391078762e-17 1.542801771247104259e-17 1.571971932999972934e-17
1.174552984449396398e+01 1.575937469060301309e-17 1.563943594532057889e-17 1.588964403099764743e-17
1.175858043321006896e+01 1.612907643934759562e-17 1.601247726393274041e-17 1.628918312440516914e-17
1.177164552258030206e+01 1.653754240177324496e-17 1.640010753655564610e-17 1.669296448415811540e-17
1.178472512871650224e+01 1.678180239319983896e-17 1.661871283956088422e-17 1.694009274948397844e-17
1.179781926774840883e+01 1.685876187167168406e-17 1.668670477844226241e-17 1.702262563386985558e-17
1.181092795582368460e+01 1.686080221567272052e-17 1.669280877180498694e-17 1.701603987504140807e-17
1.182405120910793350e+01 1.684503880779932245e-17 1.668454481028063678e-17 1.700095205751057563e-17
1.183718904378472025e+01 1.683238072663525852e-17 1.667853949228888259e-17 1.698803178879349876e-17
1.185034147605559163e+01 1.675815815408614490e-17 1.660846576587650830e-17 1.692090035943437712e-17
1.186350852214009777e+01 1.662209040540052396e-17 1.647177803438487877e-17 1.676953047076980200e-17
1.187669019827580819e+01 1.647558826307958531e-17 1.632526453603862984e-17 1.662488595386438740e-17
1.188988652071833663e+01 1.630452720968260794e-17 1.616218056139176534e-17 1.644452896553076465e-17
1.190309750574135705e+01 1.617320651974263724e-17 1.602654431820333823e-17 1.631955929520190481e-17
1.191632316963662497e+01 1.627186962706737184e-17 1.612163539215236603e-17 1.643302668039869521e-17
1.192956352871399872e+01 1.648191540598959033e-17 1.633014361973384304e-17 1.664701841281359700e-17
1.194281859930145906e+01 1.655618174307299295e-17 1.639243439993923883e-17 1.671573283297871646e-17
1.195608839774512688e+01 1.646456104945373019e-17 1.629030995911617274e-17 1.662359374920879356e-17
1.196937294040928812e+01 1.635772959700334805e-17 1.617331846068859695e-17 1.653395308615732793e-17
1.198267224367640971e+01 1.633297336310089430e-17 1.613385447711677060e-17 1.651601642504675338e-17
1.199598632394716091e+01 1.631090007589011237e-17 1.611852028353326057e-17 1.649539426498595767e-17
1.200931519764043642e+01 1.627201183037420209e-17 1.609764649936594012e-17 1.645949916130583709e-17
1.202265888119337056e+01 1.626315661174914405e-17 1.610507675363491168e-17 1.643505382603065010e-17
1.203601739106136392e+01 1.623628041261737055e-17 1.608865668203787240e-17 1.639903368932248051e-17
1.204939074371809937e+01 1.614099412748877279e-17 1.598643144644356981e-17 1.630107186479391706e-17
1.206277895565556335e+01 1.593342864801592323e-17 1.578517216400832331e-17 1.609839272936984582e-17
1.207618204338406898e+01 1.570281547296640574e-17 1.554987277890102993e-17 1.584944632989411219e-17
1.208960002343227380e+01 1.561693993259971598e-17 1.546541038121482523e-17 1.575808408521678967e-17
1.210303291234719936e+01 1.570259258768605553e-17 1.554280764621709945e-17 1.584301731420569648e-17
1.211648072669425247e+01 1.580359941372971599e-17 1.564720565721892207e-17 1.595094272426644277e-17
1.212994348305724657e+01 1.578494152706394761e-17 1.563245002203480212e-17 1.593548756243775093e-17
1.214342119803842124e+01 1.568865512669216221e-17 1.554405484489337917e-17 1.583988181903167940e-17
1.215691388825846353e+01 1.570063072897510147e-17 1.556493205092424635e-17 1.585536764784813452e-17
1.217042157035652927e+01 1.585984393199309277e-17 1.571105047028947668e-17 1.602069107346805782e-17
1.218394426099025907e+01 1.595216822791508653e-17 1.579416570241813624e-17 1.611087812136827583e-17
1.219748197683580315e+01 1.588796458417585599e-17 1.573301749737901977e-17 1.604752294859374340e-17
1.221103473458784272e+01 1.575621861376735694e-17 1.560276591561461791e-17 1.591590654218856249e-17
1.222460255095960768e+01 1.555323603830981492e-17 1.539419073414195639e-17 1.571087099344661702e-17
1.223818544268289621e+01 1.524808472292876114e-17 1.508756379108067130e-17 1.537401124736916689e-17
1.225178342650809959e+01 1.497379949567463162e-17 1.483156008248855788e-17 1.508230320243169108e-17
1.226539651920422003e+01 1.486553955359223930e-17 1.473229896864162220e-17 1.496190485791034252e-17
1.227902473755889190e+01 1.488856471142285375e-17 1.475266732603366915e-17 1.499458346501322681e-17
1.229266809837840135e+01 1.499212040960496096e-17 1.482059317003509303e-17 1.511795955297928182e-17
1.230632661848771114e+01 1.509411839185444363e-17 1.489540830050602398e-17 1.523137177232643072e-17
1.232000031473047486e+01 1.516456648980805151e-17 1.496674306303298583e-17 1.530631899599769411e-17
1.233368920396906354e+01 1.524883499638741298e-17 1.505612666414786400e-17 1.539923968910129775e-17
1.234739330308458527e+01 1.519523614764751339e-17 1.500206367699185235e-17 1.535033317012782433e-17
1.236111262897690111e+01 1.489240795294610961e-17 1.469110331435111795e-17 1.502586588341496552e-17
1.237484719856465354e+01 1.446383647861634429e-17 1.427124134953645708e-17 1.458165410549321110e-17
1.238859702878528068e+01 1.416513678394957392e-17 1.401467519452554469e-17 1.428510323656682961e-17
1.240236213659504294e+01 1.411844874427421722e-17 1.400410491190753905e-17 1.421992907235775098e-17
1.241614253896903719e+01 1.421946865962152184e-17 1.410805843054518755e-17 1.432091397368992486e-17
1.242993825290122523e+01 1.426642368221865377e-17 1.414746136110578036e-17 1.437565649299715554e-17
1.244374929540444796e+01 1.424393212166373242e-17 1.413313934502131631e-17 1.435205359836777137e-17
1.245757568351045208e+01 1.429697808810577778e-17 1.418628494343055585e-17 1.440902055293060166e-17
1.247141743426990779e+01 1.443298024858698312e-17 1.428521740231536181e-17 1.455177143059892717e-17
1.248527456475243014e+01 1.448385686010894279e-17 1.431413265159858053e-17 1.460720844580214049e-17
1.249914709204660035e+01 1.432977125707545176e-17 1.417864924180663221e-17 1.444122437710899661e-17
1.251303503325998534e+01 1.398691368063958182e-17 1.388229717493043151e-17 1.408440026681478034e-17
1.252693840551916260e+01 1.372030503058062590e-17 1.361639792801739653e-17 1.380802763089695079e-17
1.254085722596973973e+01 1.368901543437554362e-17 1.356864444902554261e-17 1.379175697640596560e-17
1.255479151177637220e+01 1.381314939423259341e-17 1.365363518583481936e-17 1.392208060655195586e-17
1.256874128012279002e+01 1.389791056200164383e-17 1.374180143131648058e-17 1.401325534245384471e-17
1.258270654821181544e+01 1.381396543855086292e-17 1.368083762609180580e-17 1.392487444265815366e-17
1.259668733326538437e+01 1.364136282780479464e-17 1.352838808309959775e-17 1.374911996129091716e-17
1.261068365252456758e+01 1.360951983660588244e-17 1.346935862150211575e-17 1.372269592949580832e-17
1.262469552324959565e+01 1.369606715319528229e-17 1.352628292854516027e-17 1.380906113406733044e-17
1.263872296271987317e+01 1.378867585659606429e-17 1.360610382881288637e-17 1.390067678785469897e-17
1.265276598823400711e+01 1.384329810205974123e-17 1.363644142755326536e-17 1.395750558888960743e-17
1.266682461710982288e+01 1.384937595147333448e-17 1.362091841409386006e-17 1.396635023761142781e-17
1.268089886668438915e+01 1.386286504200510886e-17 1.358353076815851973e-17 1.397821941093503750e-17
1.269498875431403917e+01 1.395028611521507917e-17 1.358111730738587968e-17 1.405757494649057535e-17
1.270909429737438856e+01 1.395794201331086278e-17 1.353998025033515148e-17 1.406315399086578742e-17
1.272321551326036015e+01 1.370532492976803014e-17 1.330220678763237005e-17 1.382523284695958412e-17
1.273735241938620533e+01 1.328940418073408304e-17 1.295929740221229425e-17 1.341839756664623243e-17
1.275150503318552353e+01 1.300591899084408998e-17 1.274924845874273964e-17 1.312154986395486878e-17
1.276567337211128539e+01 1.300285254360206290e-17 1.277608276647110109e-17 1.310576920272717437e-17
1.277985745363585401e+01 1.314604526455384955e-17 1.289874037504771598e-17 1.324933782953298008e-17
1.279405729525100455e+01 1.324377730457749224e-17 1.295800952076233899e-17 1.334816733226163151e-17
1.280827291446795080e+01 1.319838679441265222e-17 1.290557893550022209e-17 1.331032435900680292e-17
1.282250432881735946e+01 1.309422305687872204e-17 1.282167494441447246e-17 1.319966886976481659e-17
1.283675155584937855e+01 1.305032423984341730e-17 1.279527936522388318e-17 1.315809595140341776e-17
1.285101461313365512e+01 1.314765599204527730e-17 1.284882532705561829e-17 1.325385058597070732e-17
1.286529351825935841e+01 1.331468256046496406e-17 1.292048511148226795e-17 1.341791463776803351e-17
1.287958828883520290e+01 1.343062745089498759e-17 1.294892853953490408e-17 1.353012236257842189e-17
1.289389894248946433e+01 1.340255527304841151e-17 1.292310465651445667e-17 1.350240808249321154e-17
1.290822549687000809e+01 1.324261788500223422e-17 1.284121747844536398e-17 1.335955854062613055e-17
1.292256796964430876e+01 1.306454395066698418e-17 1.272589243354931790e-17 1.318283957970683293e-17
1.293692637849946969e+01 1.292848471187811296e-17 1.260205551592455281e-17 1.304116057601859308e-17
1.295130074114224605e+01 1.280809365532773042e-17 1.249071291051281676e-17 1.291743311905686728e-17
1.296569107529907150e+01 1.270599495953618506e-17 1.243469485872958107e-17 1.281938066881479854e-17
1.298009739871607060e+01 1.267257523283232675e-17 1.242906688116311389e-17 1.279258578593084973e-17
1.299451972915908904e+01 1.267123799889968152e-17 1.241308048612395682e-17 1.279195143428379205e-17
1.300895808441370960e+01 1.253349012882950060e-17 1.228831266410848632e-17 1.264677380566633310e-17
1.302341248228528059e+01 1.224758129577688779e-17 1.206363616109270809e-17 1.234495229552492171e-17
1.303788294059893005e+01 1.214340333153168347e-17 1.197634447977579176e-17 1.223963236606569432e-17
1.305236947719959595e+01 1.234965675077329994e-17 1.211572509537811320e-17 1.246495194391813553e-17
1.306687210995204040e+01 1.255444127299427878e-17 1.223390855148761444e-17 1.267931421629383896e-17
1.308139085674087632e+01 1.256061989620972196e-17 1.222630721197696996e-17 1.268425113496250719e-17
1.309592573547058869e+01 1.246520672996098080e-17 1.214977149246112510e-17 1.258798249404373620e-17
1.311047676406555595e+01 1.232723036756273087e-17 1.203617367596773601e-17 1.243809306100270359e-17
1.312504396047007305e+01 1.212968502343828457e-17 1.187609081619225911e-17 1.222886807122705069e-17
1.313962734264837273e+01 1.199707116142672343e-17 1.175792096419527387e-17 1.210074025597623135e-17
1.315422692858464870e+01 1.202675123619307846e-17 1.175095680654191279e-17 1.213418988882230739e-17
1.316884273628307689e+01 1.214217219675385803e-17 1.181098764268844458e-17 1.225066271344786333e-17
1.318347478376783499e+01 1.225274970984175938e-17 1.187958339961799437e-17 1.235966234976874643e-17
1.319812308908313270e+01 1.223079457151967353e-17 1.186805137848565403e-17 1.234594728258470277e-17
1.321278767029322587e+01 1.196110435778180056e-17 1.166668948121769276e-17 1.206052913943916875e-17
1.322746854548244144e+01 1.156130120678660640e-17 1.137003553736389832e-17 1.166182652803625293e-17
1.324216573275520048e+01 1.137401924024766233e-17 1.123568403041925569e-17 1.147018000263299253e-17
1.325687925023603952e+01 1.139426295251193463e-17 1.124790708099369547e-17 1.148869826686846624e-17
1.327160911606963545e+01 1.135077155546701251e-17 1.120983758324811504e-17 1.144384386933962706e-17
1.328635534842082322e+01 1.117372402942282767e-17 1.104477194210012074e-17 1.126157673018530899e-17
1.330111796547462433e+01 1.104126228935618763e-17 1.091105771473151639e-17 1.112235168845763460e-17
1.331589698543626277e+01 1.104061386692661220e-17 1.085365402158582011e-17 1.112709263861919265e-17
1.333069242653119169e+01 1.115626424451322033e-17 1.092640611851276708e-17 1.125479264457311542e-17
1.334150015260092914e+01 1.130060521361290859e-17 1.101965947132104704e-17 1.140306632366699190e-17
1.335632404165937537e+01 1.148991532598596808e-17 1.114997030552673224e-17 1.159481904802381590e-17
1.337116440170566278e+01 1.158628044798286244e-17 1.121751752606576596e-17 1.169308299294097721e-17
1.338602125104089069e+01 1.155939342003432829e-17 1.120491315425216908e-17 1.167021143378360677e-17
1.340089460798649235e+01 1.137544968266313852e-17 1.110095617379423223e-17 1.148152182272844557e-17
1.341578449088425451e+01 1.104500602393787894e-17 1.090422398278300746e-17 1.114076246113586374e-17
1.343069091809634763e+01 1.072571438360219881e-17 1.063746118242623482e-17 1.081209849401128810e-17
1.344561390800534362e+01 1.056361810043653347e-17 1.049049238128399377e-17 1.064428687874768606e-17
1.346055347901423893e+01 1.054685887049327881e-17 1.046808213961956727e-17 1.062514325888101905e-17
1.347550964954647768e+01 1.059893100868074729e-17 1.052155036941254027e-17 1.068621935650918722e-17
1.349048243804597291e+01 1.071932307358085686e-17 1.064705995038370477e-17 1.081140757891694807e-17
1.350547186297713509e+01 1.088959198162508784e-17 1.074954130206240691e-17 1.099864176124677471e-17
1.352047794282488802e+01 1.097312668933603193e-17 1.081291472560369592e-17 1.108738158207369006e-17
1.353550069609469375e+01 1.084738352769910899e-17 1.070289494302687192e-17 1.095876010426231302e-17
1.355054014131257745e+01 1.067021957595626205e-17 1.052677918026113207e-17 1.077373814328196933e-17
1.356559629702514691e+01 1.065043656031766824e-17 1.047843056619926677e-17 1.074508739401399118e-17
1.358066918179961924e+01 1.071836079857174386e-17 1.050375879619542115e-17 1.081407612689332820e-17
1.359575881422384036e+01 1.073060346908112179e-17 1.052362981433059350e-17 1.082752906151093457e-17
1.361086521290631168e+01 1.070501468789599286e-17 1.051437706516818662e-17 1.081171281557614464e-17
1.362598839647620785e+01 1.071140546666935668e-17 1.048560474837857448e-17 1.081271252239270457e-17
1.364112838358340341e+01 1.067264823676957895e-17 1.040626922678274180e-17 1.077500635677026710e-17
1.365628519289849585e+01 1.058587773358266568e-17 1.029914709156750829e-17 1.068674195307048893e-17
1.367145884311282700e+01 1.043071435911720550e-17 1.020807972741386524e-17 1.053305845339732641e-17
1.368664935293850782e+01 1.021448276649438452e-17 1.008573990968665445e-17 1.030183729643038926e-17
1.370185674110843976e+01 1.002401345825663049e-17 9.941550116322242130e-18 1.010759880224277441e-17
1.371708102637633786e+01 9.973854739265934884e-18 9.885396710997036896e-18 1.005854265752111616e-17
1.373232222751675558e+01 1.003817089767594580e-17 9.905982086098188782e-18 1.012387749931285431e-17
1.374758036332510791e+01 1.008620304128241120e-17 9.945953741921860883e-18 1.017455209898115275e-17
1.376285545261769094e+01 1.009567077046096819e-17 9.947271872465867431e-18 1.018543074515760328e-17
1.377814751423171025e+01 1.018545548930334464e-17 9.990769185661602365e-18 1.028053050736332153e-17
1.379345656702530043e+01 1.026858312465183285e-17 1.003089550095731448e-17 1.036736705806048612e-17
1.380878262987755001e+01 1.013038483454981655e-17 9.938377314218875355e-18 1.022733229045681427e-17
1.382412572168852449e+01 9.825122706004471850e-18 9.705945926991514081e-18 9.911222755660929939e-18
1.383948586137928949e+01 9.591523063797216439e-18 9.506720585408343610e-18 9.669540316574156609e-18
1.385486306789193378e+01 9.567374838250464223e-18 9.482521211130371327e-18 9.652040101470740347e-18
1.387025736018959066e+01 9.719220069565929387e-18 9.596456445561068103e-18 9.808242783487985381e-18
1.388566875725646810e+01 9.853680425005019516e-18 9.711940138708111224e-18 9.942968903441351257e-18
1.390109727809786477e+01 9.884500244441259598e-18 9.711684921764015709e-18 9.975463614224258680e-18
1.391654294174019491e+01 9.917648071610058125e-18 9.716652003180938707e-18 1.001269469589827028e-17
1.393200576723101669e+01 9.967778180114079455e-18 9.751499952449033954e-18 1.006773299447594917e-17
1.394748577363905184e+01 9.903981545495181130e-18 9.710328434847833593e-18 1.000214926779817762e-17
1.396298298005420691e+01 9.739086936440567287e-18 9.582955434041436826e-18 9.830262138919889971e-18
1.397849740558759990e+01 9.543538766166719005e-18 9.416099758617307026e-18 9.627761634720126219e-18
1.399402906937158697e+01 9.323983793291750165e-18 9.232756131925349738e-18 9.400462745186394888e-18
1.400957799055977837e+01 9.202842446660584521e-18 9.128156156502046033e-18 9.279143445641759514e-18
1.402514418832706689e+01 9.290447819746675167e-18 9.168888168201189025e-18 9.371935082602412750e-18
1.404072768186965270e+01 9.511602830888332852e-18 9.268033047207674863e-18 9.602305945127769404e-18
1.405632849040506294e+01 9.639664844230456153e-18 9.286598738306366385e-18 9.731876496592931045e-18
1.407194663317218009e+01 9.614397034308788905e-18 9.234605219904419800e-18 9.692277321049350200e-18
1.408758212943125976e+01 9.506352780226335026e-18 9.164037366052084772e-18 9.585076279032861951e-18
1.410323499846396089e+01 9.316993704922215438e-18 9.099724541961091375e-18 9.412777858536946221e-18
1.411890525957336529e+01 9.080903066527708564e-18 8.967444046073676007e-18 9.161566736827296593e-18
1.413459293208400247e+01 8.903914551189332730e-18 8.834930073818834667e-18 8.983086758376622274e-18
1.415029803534187280e+01 8.793205356287994971e-18 8.723467773519584157e-18 8.867753464592588678e-18
1.416602058871447412e+01 8.680061519457539321e-18 8.606189787466564749e-18 8.746128261487223496e-18
1.418176061159082302e+01 8.609864159092938898e-18 8.539943360504139023e-18 8.679076162125534287e-18
1.419751812338147978e+01 8.593741134186411691e-18 8.527301839467388053e-18 8.660100250978890992e-18
1.421329314351856965e+01 8.607828089682551759e-18 8.530120473887339493e-18 8.673326475621168995e-18
1.422908569145581303e+01 8.683189705448410292e-18 8.602711760512680623e-18 8.750867153151033198e-18
1.424489578666854150e+01 8.821412995662167629e-18 8.744877614411837206e-18 8.906194116379651982e-18
1.426072344865372798e+01 9.039942769643820863e-18 8.908493769515591014e-18 9.133966663630631396e-18
1.427656869693000985e+01 9.209593965993448732e-18 8.999074917454607158e-18 9.310766478838062006e-18
1.429243155103771024e+01 9.171111068124557607e-18 8.960529641844088334e-18 9.274478633973558641e-18
1.430831203053886291e+01 8.875547145891287591e-18 8.756524239309320497e-18 8.963167405747348822e-18
1.432421015501723893e+01 8.449109701388115567e-18 8.384362599699973324e-18 8.524550154077746503e-18
1.434012594407836971e+01 8.222362783845469648e-18 8.150699306445805071e-18 8.284578360873056731e-18
1.435605941734956836e+01 8.329652266817648859e-18 8.258789572846750966e-18 8.398599653695825892e-18
1.437201059447995632e+01 8.496594901535817061e-18 8.429607519025328617e-18 8.573724979865774655e-18
1.438797949514049002e+01 8.443004764639931106e-18 8.378159231897815533e-18 8.517310205113888575e-18
1.440396613902397860e+01 8.274517522642295622e-18 8.200788731694204609e-18 8.339663660076384150e-18
1.441997054584511595e+01 8.191855634709587184e-18 8.124714774533803449e-18 8.256132764625457417e-18
1.443599273534050020e+01 8.235426757446265072e-18 8.170572603675964944e-18 8.307018793498785897e-18
1.445203272726865684e+01 8.214473452250590223e-18 8.145517211565383950e-18 8.283583646817330451e-18
1.446809054141006712e+01 8.026400016059281238e-18 7.954616012607551027e-18 8.091624665354231865e-18
1.448416619756718937e+01 7.814205822709997840e-18 7.747075160750865174e-18 7.873233976314902168e-18
1.450025971556448567e+01 7.719834469187497145e-18 7.654215095958597499e-18 7.788562872918817499e-18
1.451637111524844670e+01 7.784170359335012164e-18 7.718804204235608104e-18 7.847669860721160126e-18
1.453250041648761126e+01 7.962795766550421071e-18 7.893263669047449619e-18 8.030568446635949666e-18
1.454864763917259829e+01 8.156692430986353194e-18 8.090210427070241280e-18 8.234255029650671200e-18
1.456481280321612282e+01 8.237154943882621504e-18 8.146015990606824735e-18 8.321793089989682392e-18
1.458099592855302973e+01 8.154190082089856091e-18 8.077310402688954891e-18 8.242381884030960089e-18
1.459719703514031153e+01 8.089232806913929882e-18 8.026963814193456883e-18 8.177674913553969514e-18
1.461341614295713498e+01 8.102632674633535019e-18 8.037640324900274006e-18 8.195381735758863158e-18
1.462965327200486598e+01 8.021152715295544821e-18 7.958114202874967565e-18 8.107698586349733471e-18
1.464590844230709443e+01 7.846895004348200107e-18 7.782804686353140140e-18 7.916934070803472717e-18
1.466218167390965732e+01 7.761841353903140951e-18 7.693514563328041490e-18 7.830039329878764538e-18
1.467847298688066893e+01 7.777272102002689463e-18 7.708552319400304451e-18 7.846016108215776790e-18
1.469478240131053681e+01 7.837228907312069839e-18 7.769664406383883379e-18 7.911781897433516974e-18
1.471110993731199379e+01 7.961220194892616343e-18 7.846960358726929476e-18 8.037202862499061269e-18
1.472745561502011746e+01 8.081821768142829562e-18 7.943399840382253102e-18 8.165320301492375324e-18
1.474381945459236221e+01 8.115865498616589865e-18 7.940062041317261573e-18 8.204478332605504951e-18
1.476020147620857514e+01 7.985621838967555581e-18 7.839485313150730231e-18 8.073486519604435982e-18
1.477660170007102991e+01 7.731959271820635676e-18 7.634638548260332994e-18 7.809229739050056482e-18
1.479302014640444263e+01 7.534710716845586901e-18 7.476304866607746948e-18 7.603974181578164405e-18
1.480945683545600389e+01 7.458629850280952231e-18 7.396631654004837532e-18 7.524140681752689126e-18
1.482591178749540006e+01 7.407037547090087366e-18 7.343742744086553050e-18 7.469802014605606262e-18
1.484238502281483996e+01 7.350023255838541366e-18 7.284696238845040086e-18 7.412518584756069866e-18
1.485887656172907789e+01 7.231977308671698202e-18 7.166255029543092587e-18 7.302967579848745845e-18
1.487538642457544391e+01 7.053992863788174749e-18 6.986866189046227088e-18 7.115638750429614940e-18
1.489191463171386154e+01 6.934591869512923884e-18 6.872930145173180133e-18 7.009105955090477703e-18
1.490846120352687620e+01 6.978019137634851034e-18 6.910685234283278070e-18 7.049870688386548791e-18
1.492502616041968366e+01 7.094452769707125757e-18 7.030714487559500714e-18 7.154765280069086884e-18
1.494160952282014954e+01 7.153506369366635923e-18 7.088845687012107556e-18 7.223040652623668286e-18
1.495821131117883773e+01 7.109610848401577214e-18 7.045028277078508332e-18 7.177274257437998633e-18
1.497483154596903709e+01 7.031719636501691341e-18 6.970057289795998176e-18 7.099755951516078429e-18
1.499147024768678094e+01 7.031820607150289414e-18 6.975071158344836537e-18 7.101278941481039608e-18
1.500812743685087725e+01 7.089204689292230269e-18 7.036898878563965200e-18 7.152697981761908633e-18
1.502480313400293355e+01 7.068906137380512941e-18 6.995952244526874748e-18 7.134214184084882526e-18
1.504149735970738178e+01 6.965054223031222643e-18 6.905563486136712304e-18 7.027789028331446041e-18
1.505821013455150137e+01 6.957163639183205705e-18 6.899227464363830974e-18 7.019093558069891627e-18
1.507494147914544769e+01 7.047178586648074541e-18 6.986633194414332837e-18 7.109045228853865004e-18
1.509169141412227511e+01 7.084862837075358069e-18 7.028150726633774993e-18 7.151106159689674440e-18
1.510845996013796722e+01 7.042352784506999226e-18 6.986005646495310451e-18 7.109028563985622394e-18
1.512524713787145458e+01 6.924635561808864046e-18 6.866085540816926025e-18 6.988054308628145753e-18
1.514205296802464495e+01 6.733514334655159753e-18 6.676347058089012124e-18 6.797110197094557122e-18
1.515887747132244989e+01 6.512892788439115280e-18 6.455489855408139623e-18 6.573239431005422291e-18
1.517572066851280788e+01 6.435166944809713521e-18 6.380694513694615934e-18 6.503303705251761917e-18
1.519258258036671094e+01 6.629454055320787055e-18 6.567180150108742996e-18 6.690480589087159264e-18
1.520946322767822956e+01 6.893662296681299446e-18 6.840204982061491637e-18 6.970756814399170600e-18
1.522636263126453926e+01 6.987277497145106981e-18 6.924862433182883367e-18 7.066014149096535422e-18
1.524328081196594376e+01 6.919910177110814347e-18 6.841552888441396679e-18 6.994632183338136376e-18
1.526021779064590511e+01 6.873400621102561668e-18 6.789222642693197137e-18 6.945680694859503749e-18
1.527717358819106686e+01 6.881746384323261646e-18 6.798881136152381087e-18 6.959197930544444359e-18
1.529414822551127884e+01 6.821603274178652537e-18 6.758152118560233817e-18 6.897851770465728309e-18
1.531114172353962388e+01 6.616813721458432300e-18 6.562672638962416843e-18 6.679486299760617844e-18
1.532815410323244620e+01 6.370584375653892836e-18 6.323209560819427406e-18 6.432338047849791853e-18
1.534518538556937095e+01 6.279683280107602793e-18 6.232569789384928399e-18 6.344920879529353946e-18
1.536223559155333618e+01 6.380797509923204241e-18 6.326586842568101595e-18 6.434578034645380033e-18
1.537930474221061772e+01 6.498390574016451426e-18 6.443154275431981297e-18 6.553243140760342966e-18
1.539639285859085227e+01 6.489118217034647115e-18 6.434368377866819960e-18 6.548987965796280806e-18
1.541149984742514967e+01 6.385727072931615639e-18 6.331383081040149073e-18 6.445578279415826624e-18
1.542862373614451066e+01 6.258482429263729644e-18 6.200702489079996472e-18 6.317256214921502248e-18
1.544576665140689364e+01 6.184848668730679122e-18 6.126702816400229415e-18 6.243708010053141775e-18
1.546292861435290078e+01 6.158679132974703320e-18 6.104251835452715070e-18 6.220124054933631417e-18
1.548010964614662655e+01 6.173446633517067328e-18 6.119013365364089241e-18 6.230493826915344631e-18
1.549730976797567905e+01 6.191051075182726934e-18 6.139741395266237428e-18 6.244278874876792173e-18
1.551452900105120847e+01 6.145103087604687391e-18 6.095539131009348245e-18 6.207016148731676442e-18
1.553176736660793189e+01 6.005513435624711250e-18 5.959243184566023151e-18 6.078396554107341754e-18
1.554902488590416354e+01 5.796827401707271289e-18 5.753230963142340643e-18 5.871084145208245717e-18
1.556630158022183430e+01 5.688143885699937285e-18 5.645672146282428630e-18 5.762871219158782014e-18
1.558359747086652547e+01 5.798592062997369700e-18 5.745605882887756729e-18 5.865273672704233043e-18
1.560091257916748830e+01 5.938692864628374254e-18 5.890726352401489906e-18 5.997550674042223684e-18
1.561824692647767421e+01 5.939627481669096648e-18 5.889400853419354650e-18 6.002388027518379044e-18
1.563560053417376139e+01 5.896148508057842034e-18 5.849523428966585727e-18 5.968633148512969342e-18
1.565297342365617617e+01 5.922356337126636646e-18 5.869460053918610252e-18 5.983272631571155920e-18
1.567036561634912673e+01 5.979409344228244563e-18 5.925552095948068581e-18 6.041939368759258236e-18
1.568777713370062621e+01 5.993674670087128749e-18 5.940997595908789687e-18 6.054893136370647755e-18
1.570520799718251581e+01 5.872569303735523761e-18 5.829078704812077534e-18 5.933562221711334785e-18
1.572265822829049675e+01 5.634729813250714337e-18 5.587582719891650383e-18 5.700749977613916583e-18
1.574012784854415337e+01 5.457087424743536278e-18 5.413209259833250876e-18 5.528081410018374826e-18
1.575761687948697976e+01 5.439361968357735785e-18 5.396735889474629985e-18 5.512421719052113673e-18
1.577512534268640998e+01 5.478923047907545617e-18 5.439760878884134400e-18 5.559491618100911418e-18
1.579265325973383938e+01 5.499827186072111224e-18 5.457839237284837227e-18 5.567456544795526100e-18
1.581020065224465476e+01 5.558762062534840620e-18 5.515646198631468159e-18 5.621020019121277906e-18
1.582776754185825929e+01 5.646080286669091729e-18 5.604502475330709458e-18 5.705690165868060092e-18
1.584535395023810267e+01 5.693707765492409713e-18 5.643959874888218559e-18 5.741198864074111116e-18
1.586295989907170068e+01 5.709931295628149731e-18 5.657539856738246489e-18 5.755548143539555272e-18
1.588058541007066893e+01 5.736834802079721584e-18 5.685341176964275655e-18 5.788224416691815748e-18
1.589823050497074775e+01 5.762387313460212806e-18 5.702792071481098133e-18 5.818636429585865654e-18
1.591589520553182702e+01 5.758456913227836509e-18 5.696421154709855109e-18 5.815429625125008514e-18
1.593357953353797285e+01 5.702441989021856592e-18 5.651131524809903449e-18 5.753344450714818592e-18
1.595128351079745954e+01 5.540110740355721724e-18 5.497936031395385967e-18 5.589651643523639970e-18
1.596900715914279090e+01 5.268631349426374109e-18 5.230496567147965238e-18 5.335602716663819119e-18
1.598675050043072687e+01 5.037383770792831657e-18 5.003246232955092276e-18 5.103038934675795031e-18
1.600451355654231733e+01 5.022902282753429789e-18 4.986172846583632103e-18 5.094339915907863191e-18
1.602229634938291980e+01 5.183626679607958046e-18 5.143592913111347456e-18 5.256853214131313765e-18
1.604009890088223500e+01 5.320541615376779242e-18 5.274530754007906384e-18 5.371194649465877034e-18
1.605792123299432461e+01 5.361394030136070149e-18 5.314317775061970470e-18 5.415948457192299680e-18
1.607576336769765035e+01 5.331541561866865099e-18 5.282324085184853492e-18 5.391211821901831439e-18
1.609362532699509174e+01 5.225154098896028726e-18 5.176879479253115890e-18 5.282866955322672114e-18
1.611150713291397452e+01 5.119750218233654030e-18 5.073384173236601561e-18 5.177704802575540341e-18
1.612940880750610262e+01 5.134238745121270427e-18 5.089287785104107444e-18 5.191530712600430047e-18
1.614733037284777595e+01 5.233353234009013223e-18 5.186291793970331551e-18 5.288976044903883553e-18
1.616527185103982944e+01 5.305224956383301441e-18 5.260315363651238681e-18 5.354631773204775995e-18
1.618323326420765085e+01 5.289239130001260952e-18 5.245032473335353300e-18 5.340056503652298349e-18
1.620121463450121624e+01 5.172999114087261062e-18 5.130638887099260027e-18 5.228858448517216509e-18
1.621921598409510779e+01 5.026833193082111471e-18 4.984273136507337389e-18 5.083205573554462825e-18
1.623723733518854573e+01 4.936720041814697361e-18 4.893367134469654790e-18 4.991881341071499256e-18
1.625527871000542035e+01 4.906824909861790200e-18 4.862676208551174948e-18 4.964362191503755878e-18
1.627334013079431685e+01 4.912680124899874694e-18 4.869185365146944212e-18 4.957652697320940113e-18
1.629142161982853310e+01 4.930890431807397936e-18 4.894409046326971549e-18 4.985927446170051829e-18
1.630952319940611872e+01 4.918460193238136231e-18 4.881352838426976094e-18 4.969013854977248318e-18
1.632764489184990353e+01 4.928570128828434664e-18 4.891769455534677086e-18 4.976274860401951756e-18
1.634578671950751527e+01 4.989185841680964530e-18 4.953442278197163552e-18 5.033408215276709478e-18
1.636394870475141161e+01 4.991181859504823028e-18 4.956553975722401578e-18 5.035358152563076612e-18
1.638213086997891210e+01 4.891484910966066094e-18 4.856343112538273429e-18 4.943346341978747818e-18
1.640033323761222306e+01 4.785542519692101095e-18 4.747338654544994840e-18 4.832792639151662498e-18
1.641855583009845887e+01 4.743958340341371139e-18 4.704804258300960322e-18 4.792649126758489900e-18
1.643679866990968108e+01 4.717487854812823793e-18 4.677894430017041375e-18 4.769881591617660074e-18
1.645506177954291260e+01 4.661352512174537901e-18 4.622664209227602576e-18 4.717276827407159397e-18
1.647334518152018390e+01 4.598937266181225205e-18 4.561827210529712893e-18 4.653537901117380866e-18
1.649164889838854009e+01 4.596455725006776276e-18 4.558344144726490831e-18 4.650063580451123259e-18
1.650997295272008358e+01 4.658289699097760247e-18 4.620142126623972073e-18 4.705537120538868223e-18
1.652831736711199540e+01 4.708749674364186860e-18 4.667279802704375693e-18 4.754741856685114957e-18
1.654668216418656357e+01 4.706614416786750788e-18 4.668499872938581757e-18 4.753548231245226517e-18
1.656506736659121515e+01 4.662622524540505125e-18 4.624385675199546685e-18 4.710238180730234066e-18
1.658347299699853750e+01 4.570459470978985385e-18 4.535363359766133458e-18 4.621156836649446758e-18
1.660189907810631382e+01 4.456316995728547104e-18 4.422483016382352978e-18 4.506471888133652301e-18
1.662034563263754450e+01 4.350676673644219036e-18 4.319170636344451516e-18 4.407407684561936231e-18
1.663881268334047547e+01 4.224917476910077972e-18 4.194528167201572289e-18 4.295271594637208256e-18
1.665730025298863026e+01 4.157741595442611907e-18 4.126862819008148425e-18 4.264902276320856004e-18
1.667580836438083836e+01 4.255489038490100692e-18 4.223822468802557638e-18 4.324075465287731623e-18
1.669433704034126009e+01 4.379038513808142750e-18 4.352548706393266218e-18 4.430145059492456320e-18
1.671288630371941863e+01 4.396941686183762127e-18 4.359642886278412114e-18 4.448518274240991311e-18
1.673145617739021773e+01 4.380614641188101780e-18 4.345112747208329523e-18 4.433877312553182974e-18
1.675004668425398435e+01 4.422787515527495874e-18 4.385322677751997721e-18 4.471576919485884511e-18
1.676865784723649000e+01 4.481474117812204609e-18 4.440569535371421694e-18 4.525427540706521045e-18
1.678728968928897558e+01 4.495076154162477025e-18 4.454826362212943369e-18 4.536056158453157503e-18
1.680594223338818693e+01 4.440372728148336157e-18 4.403345418994203665e-18 4.483467342288045618e-18
1.682461550253639615e+01 4.359143565957228554e-18 4.329050857888197423e-18 4.402660120552565627e-18
1.684330951976143709e+01 4.295797330107177955e-18 4.265190770774149396e-18 4.344550666838806209e-18
1.686202430811672670e+01 4.234514369273058371e-18 4.207573155172285727e-18 4.279191506217991004e-18
1.688075989068130056e+01 4.149927713410786653e-18 4.121931175294851627e-18 4.200712710475024767e-18
1.689951629055983418e+01 4.103684228514665618e-18 4.075001976127351915e-18 4.143745683535491399e-18
1.691829353088267851e+01 4.131541371563607453e-18 4.104987641508424554e-18 4.173822291116993088e-18
1.693709163480588131e+01 4.182395811635776694e-18 4.150162206848605147e-18 4.232190170380788303e-18
1.695591062551122263e+01 4.187234820021809148e-18 4.151491188968633467e-18 4.232254194817980017e-18
1.697475052620623615e+01 4.136059939695774781e-18 4.103974389180054295e-18 4.180093552598790660e-18
1.699361136012424467e+01 4.108992254294476900e-18 4.082908947049844408e-18 4.154252530885840767e-18
1.701249315052438149e+01 4.166538168108628637e-18 4.131876937771131971e-18 4.215173202938333406e-18
1.703139592069162944e+01 4.236855537145734706e-18 4.196777097542806105e-18 4.277566007161664391e-18
1.705031969393684221e+01 4.228958995654613223e-18 4.189187383384314743e-18 4.270163425094733407e-18
1.706926449359677278e+01 4.108693154713318855e-18 4.080377295571513236e-18 4.160077625160893208e-18
1.708823034303410182e+01 3.924582503967640605e-18 3.898286531337460109e-18 3.971923241515332040e-18
1.710721726563747325e+01 3.789270491984140990e-18 3.760826279946739940e-18 3.867846570809729460e-18
1.712622528482151552e+01 3.811776865066231623e-18 3.780039560643669655e-18 3.868462574550444422e-18
1.714525442402687361e+01 3.922757787400037896e-18 3.897484870679150489e-18 3.970608587814847320e-18
1.716430470672023745e+01 4.000738479567260237e-18 3.969380657441220892e-18 4.037464007950589465e-18
1.718337615639437033e+01 3.945153575880492708e-18 3.918134150520099867e-18 3.994366594920802655e-18
1.720246879656814087e+01 3.794071153240158967e-18 3.768999707659921864e-18 3.850016000463671693e-18
1.722158265078655148e+01 3.682890194911296532e-18 3.655119788759377777e-18 3.780573776906764966e-18
1.724071774262075962e+01 3.737541146204572368e-18 3.710258504095283229e-18 3.801001577938806545e-18
1.725987409566811692e+01 3.873858698987434770e-18 3.849114126856779077e-18 3.915033531492069381e-18
1.727905173355219404e+01 3.924260310307118647e-18 3.892694153734834014e-18 3.971605679903069123e-18
1.729825067992280907e+01 3.856923649018587502e-18 3.827673674516813685e-18 3.901343100852089594e-18
1.731747095845605600e+01 3.737814469433650697e-18 3.710848959042900596e-18 3.785314063037378333e-18
1.733671259285434019e+01 3.626884445656450946e-18 3.600703518681109330e-18 3.679800281472046208e-18
1.735597560684639973e+01 3.531567428215992069e-18 3.499057464514711573e-18 3.622531040464881354e-18
1.737526002418734095e+01 3.485781620192336792e-18 3.451887951339994620e-18 3.595084885579809288e-18
1.739456586865865972e+01 3.531976531882769590e-18 3.503634140606466007e-18 3.617352501439087776e-18
1.741389316406828058e+01 3.644724385683873528e-18 3.618272783574058074e-18 3.690662155425457747e-18
1.743324193425057800e+01 3.734618637896463425e-18 3.709953504319277572e-18 3.774979695498930304e-18
1.745261220306641192e+01 3.749783266255738475e-18 3.718012322112765511e-18 3.792587551851607825e-18
1.747200399440315266e+01 3.723102639227864780e-18 3.692703945589892909e-18 3.767323770974567641e-18
1.749141733217471284e+01 3.679986596669021480e-18 3.653598685810259287e-18 3.725688235754693630e-18
1.751085224032157228e+01 3.659649739763227191e-18 3.635107238889622096e-18 3.705415131408981858e-18
1.753030874281081708e+01 3.679062029972803219e-18 3.649508647142454648e-18 3.724266049158092960e-18
1.754978686363616092e+01 3.695144415809334813e-18 3.663687630694353230e-18 3.730678384760022927e-18
1.756928662681798059e+01 3.677274534862617437e-18 3.646135683581043412e-18 3.714711026089182421e-18
1.758880805640333378e+01 3.639888579051200124e-18 3.609536310162706852e-18 3.679033091242404356e-18
1.760835117646600523e+01 3.598296964634934470e-18 3.571654703533936577e-18 3.639355427890927450e-18
1.762791601110652451e+01 3.568431658947458462e-18 3.543781662573280331e-18 3.610734102428729749e-18
1.764750258445219799e+01 3.551834215057781839e-18 3.526051957138511897e-18 3.592965354947423705e-18
1.766711092065714439e+01 3.507946120227298740e-18 3.483598889565598691e-18 3.549661962674696268e-18
1.768674104390231960e+01 3.426692432291443960e-18 3.399930878740231888e-18 3.468809973998008376e-18
1.770639297839554516e+01 3.356150422926936977e-18 3.331122694500063107e-18 3.413163210238768289e-18
1.772606674837154017e+01 3.394735217610951514e-18 3.369628869963199893e-18 3.442804028033831514e-18
1.774576237809195334e+01 3.508695035957483183e-18 3.484836127068767330e-18 3.546632983761457094e-18
1.776547989184538778e+01 3.568174424385745653e-18 3.538553771853143855e-18 3.611573360954456966e-18
1.778521931394743660e+01 3.530062562721040980e-18 3.502368962530231416e-18 3.572779599220548795e-18
1.780498066874071128e+01 3.454133021318962543e-18 3.431335565120618713e-18 3.489824662593270655e-18
1.782476398059486655e+01 3.399905588871071546e-18 3.374855389951892865e-18 3.434791983923333366e-18
1.784456927390663949e+01 3.408076778751475303e-18 3.385206477242482434e-18 3.445087368909290142e-18
1.786439657309987084e+01 3.459631994409077607e-18 3.432421594169589003e-18 3.498016069282900073e-18
1.788424590262553693e+01 3.466081225443871953e-18 3.440605796351281917e-18 3.508354058941592842e-18
1.790411728696178884e+01 3.374243447435659192e-18 3.351789648171794551e-18 3.411593488959355556e-18
1.792401075061397009e+01 3.229289575394778538e-18 3.206609183068026504e-18 3.285686325458453241e-18
1.794392631811465222e+01 3.184639626472400885e-18 3.160590542519524575e-18 3.265365107586770518e-18
1.796386401402366673e+01 3.286932430381440591e-18 3.264160646000626396e-18 3.325361568583848631e-18

